Lawson schemes for highly oscillatory stochastic differential equations and conservation of invariants

In this paper, we consider a class of stochastic midpoint and trapezoidal Lawson schemes for the numerical discretization of highly oscillatory stochastic differential equations. These Lawson schemes incorporate both the linear drift and diffusion terms in the exponential operator. We prove that the midpoint Lawson schemes preserve quadratic invariants and discuss this property as well for the trapezoidal Lawson scheme. Numerical experiments demonstrate that the integration error for highly oscillatory problems is smaller than that of some standard methods.

==> Data/FPUT/Fermi-Pasta-Ulam-Tsingouproblem-Anne_OuterIter=1_Miter=40_Mbatch=1250_Nh=17_TDSL_TFSL_M_MDSL_MFSL_tend=1_Weak_Param=50_0.02TrajectoryMax.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,e2_TDSL,c2_TDSL,cr2_TDSL,e3_TDSL,c3_TDSL,cr3_TDSL,e4_TDSL,c4_TDSL,cr4_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,e2_TFSL,c2_TFSL,cr2_TFSL,e3_TFSL,c3_TFSL,cr3_TFSL,e4_TFSL,c4_TFSL,cr4_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,e2_M,c2_M,cr2_M,e3_M,c3_M,cr3_M,e4_M,c4_M,cr4_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,e2_MDSL,c2_MDSL,cr2_MDSL,e3_MDSL,c3_MDSL,cr3_MDSL,e4_MDSL,c4_MDSL,cr4_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL,e2_MFSL,c2_MFSL,cr2_MFSL,e3_MFSL,c3_MFSL,cr3_MFSL,e4_MFSL,c4_MFSL,cr4_MFSL
0.00048828125,207.957078,3,8.80970675664381e-07,5.87885921280956e-07,133.463221312697,1.59375551950302e-07,3.67557418979876e-08,46.1246928380195,8.41101202021052e-10,1.36697552474107e-10,32.504424472499,9.97385761655916e-07,5.95495787893557e-07,119.411327249124,53.268302,2,8.94469286820784e-07,4.22879840893242e-07,94.5543568960954,1.41250484754988e-07,3.68220849775311e-08,52.137286525285,5.64127546818099e-10,1.36855595608698e-10,48.5193805481109,8.29324788657322e-07,5.57142469908105e-07,134.360500862423,209.506805,3,8.98415598478338e-05,8.36565524742097e-07,1.86231300115226,2.84905683567731e-06,4.07609793885701e-08,2.86136653211974,1.55420943524936e-09,8.53257226691922e-11,10.979951702005,8.91277627754679e-05,8.33655462277252e-07,1.87069760603643,214.78057,3,1.86682865875494e-06,5.77139995849035e-07,61.8310623358388,7.83187680043411e-08,2.57942297355635e-08,65.8698557008295,9.97682412687477e-11,1.24458187793028e-10,249.494601108127,1.87915716920339e-06,5.92261571000078e-07,63.0348095099623,80.144307,2,1.55568253431023e-06,5.12216490971174e-07,65.8510306150969,3.22823256109898e-07,3.96321803697121e-08,24.5534853017034,8.92767395030396e-10,1.41490721776476e-10,31.697107794054,1.34099705065959e-06,5.17982378732614e-07,77.2533210983331
0.0009765625,101.530027,3,1.38968597752998e-06,6.04540070887736e-07,87.0038383724993,6.43447426263825e-07,8.80036536432706e-08,27.3537977000743,2.60509719589032e-09,2.27918337756045e-10,17.4978759422564,1.45964397959328e-06,8.84421380870264e-07,121.183164283211,26.352135,2,3.61465286333536e-06,9.40119048839218e-07,52.0171139184712,5.44294972013811e-07,8.72000908041986e-08,32.0414831250677,1.74453687515696e-09,2.23350448075726e-10,25.6057010036696,3.39083061893285e-06,9.96651256649684e-07,58.7850806280231,102.971508,3,0.000231159139799878,2.17523737745793e-06,1.88202584534715,7.53996866551924e-06,8.59846199790514e-08,2.28076862898024,3.4377681886522e-09,1.56340051706828e-10,9.09543885029215,0.000229637947833865,2.12645280349308e-06,1.85200470876137,110.510264,3,4.12652016694282e-06,1.31456059612014e-06,63.7127915501765,2.51905313165101e-07,8.7263642293857e-08,69.2828914145719,8.69511853896927e-10,2.36638301346652e-10,54.4301495801582,4.12209198312119e-06,1.32179667366432e-06,64.1323230571617,44.302062,2,3.47276120351191e-06,1.1296013669995e-06,65.0549404812034,7.86938759167224e-07,9.1026189300448e-08,23.1342498358516,2.59090720417705e-09,2.35547400334763e-10,18.1826195824393,3.45376756925021e-06,1.04088576392037e-06,60.2753800335403
0.001953125,50.50338,3,7.65251713116695e-06,1.76153650631055e-06,46.0380937701195,2.48933495670693e-06,1.97157167879461e-07,15.8401477750728,1.07669472210502e-08,5.71950254899002e-10,10.6241860976302,9.09519017994694e-06,1.77108645266195e-06,38.9455617226529,14.685784,2.558935546875,1.2161053377287e-05,1.49886697100245e-06,24.6502819205096,2.03952204028576e-06,1.92086812832186e-07,18.836453741414,7.80374525470183e-09,5.96025581648397e-10,15.2753725857283,1.16667625846868e-05,1.77195993449366e-06,30.3762062805571,49.957598,3,0.000669425529620638,5.38635512597812e-06,1.60924699989573,2.26401016426254e-05,2.37163472774056e-07,2.09507427588169,8.89316698410821e-09,5.39616010094815e-10,12.1355195749521,0.00066546179319508,5.40565842323487e-06,1.62463374411946,58.380714,3,1.26075321686511e-05,1.91207000945454e-06,30.3321852980703,1.07417745057307e-06,1.98243050582198e-07,36.9106706673902,3.12752450093407e-09,5.89619938703823e-10,37.7052162838517,1.24240799615034e-05,1.92452305082794e-06,30.9805322694504,25.971999,2,1.13419386444634e-05,1.9186841412597e-06,33.8334424370442,2.09562758919714e-06,1.9801672071892e-07,18.898083012429,6.5758671775609e-09,5.94918753802699e-10,18.094001528278,1.02598786339739e-05,1.92819111194747e-06,37.5870160015847
0.00390625,24.793733,3,3.89720626956016e-05,2.71720778830221e-06,13.9443878530395,1.01449699917857e-05,3.62894229317777e-07,7.15417058131487,4.28536423148477e-08,1.25387126892215e-09,5.85187723232437,4.27998452857701e-05,3.4846744646969e-06,16.2835843981682,7.868248,2.991015625,4.90089632131849e-05,3.34991921324354e-06,13.670638975453,8.22288400055002e-06,3.37717336590544e-07,8.21408490179248,3.20428604591927e-08,1.31911475167361e-09,8.23343941689308,4.60636023802651e-05,3.87216373696011e-06,16.8122488770832,23.977041,3,0.00215660632440047,1.52649237811788e-05,1.41564305070119,7.4920521306451e-05,5.23581070181441e-07,1.39769734927447,3.70741798460421e-08,1.32855646456545e-09,7.16701742335253,0.00214763060228484,1.53563121267882e-05,1.43007015363357,31.283732,3,3.74048225713417e-05,4.29256021284553e-06,22.9519078972151,4.00560058350166e-06,3.54919431959342e-07,17.72115938974,1.2752806490747e-08,1.29795122276604e-09,20.3555385821589,3.68695163925373e-05,4.33828232561485e-06,23.5331664208807,16.399165,2,3.59172607903805e-05,3.15118968402921e-06,17.5469376822476,6.04325215138555e-06,3.55531607409829e-07,11.7662344215876,1.96344246326641e-08,1.30992884693528e-09,13.3431854657565,3.32753282359883e-05,3.53729250935446e-06,21.2607520158359
0.0078125,11.356498,3,0.000183010275793607,5.7709930249883e-06,6.30674206676419,4.0859716974872e-05,6.3892262136762e-07,3.12739621647672,1.66613251489574e-07,2.49171191395001e-09,2.99101288963914,0.000175813671388343,6.99754495319906e-06,7.96018295726576,3.804639,3,0.000203841229066665,5.74171659218614e-06,5.63351841869864,3.31374898565857e-05,5.63532303143412e-07,3.40117676735503,1.25918089685549e-07,2.48893421885538e-09,3.95325917836098,0.000188942920920132,5.82655800313245e-06,6.16753247463068,11.1608,3,0.00745358253113441,5.12130671399737e-05,1.37418662572129,0.000262009801827998,1.53464514971065e-06,1.17144102167452,1.45282435210373e-07,3.5215632717324e-09,4.84788579793983,0.0074302270128018,5.15951759059606e-05,1.38879137385885,18.319879,3,0.000120350572561457,6.61081826888146e-06,10.9859357179305,1.55556941813394e-05,5.76477003284744e-07,7.41178113383441,5.54083398256329e-08,2.503159806575e-09,9.03531784006636,0.000118160543046822,6.63466882662148e-06,11.2299227060804,11.343895,2,0.000117899309936225,5.1994544447131e-06,8.82016094500572,1.96254369243776e-05,5.68124829320148e-07,5.78967827834146,6.91939369369349e-08,2.50370162937546e-09,7.23676593704273,0.000109997751207604,6.3464679580713e-06,11.5392685548513
0.015625,4.971671,3,0.000781882057605948,1.25238595663351e-05,3.20351629622554,0.000159852185392317,1.54068248401772e-06,1.92763393285679,6.48750518043378e-07,6.7679495972428e-09,2.08645678392823,0.000712251640692082,1.546846199173e-05,4.34353846533777,1.589331,3,0.000823178768483801,1.11549594857386e-05,2.71021554802359,0.000128432912618295,1.38509160518076e-06,2.15691068113868,4.98588902184384e-07,5.78375189014782e-09,2.3200483864797,0.000764736989926991,1.54209965704968e-05,4.03301965868529,4.738222,3,0.0227454698001783,0.000155712308875001,1.36917206145181,0.000830438432913767,4.17647842130284e-06,1.00584902041414,2.96630776113102e-07,9.16583261086591e-09,6.17996064398326,0.0226319600866737,0.000156827611135904,1.38589508407845,11.677315,3,0.000448066744369256,1.21220156688086e-05,5.41080801962786,6.23602289250641e-05,9.17129171553274e-07,2.94139129173292,2.31089956438269e-07,5.78874259007623e-09,5.00994736361256,0.0004294819175303,1.68351410796012e-05,7.83974383667199,8.934858,2,0.000445249852712549,1.21764544304182e-05,5.46949285046894,6.97821372050705e-05,1.37063476029582e-06,3.92832554344933,2.58950181767619e-07,5.70605611713465e-09,4.40706863241768,0.000419524487484487,1.23605189537084e-05,5.89263288435122
0.03125,2.358224,3,0.0025501070357331,3.47422042721373e-05,2.72476439500899,0.000596223613055104,3.0727469110763e-06,1.03073640285102,2.35588592452447e-06,1.57939189141947e-08,1.34080506613516,0.00271336741998935,3.50718056108027e-05,2.58511290085,0.754207,3,0.00252031982474475,3.14273903876134e-05,2.49392081743405,0.000493947352115606,2.35442073366772e-06,0.953308373284562,1.87833011250927e-06,9.30379798914027e-09,0.990645672683306,0.00253279792439462,3.80822037534321e-05,3.00712531281266,2.470956,3.23203125,0.0260098325449679,9.73218181469747e-05,0.748346364619739,0.0016494127545197,7.09369695706379e-06,0.86014818760504,4.08453853937105e-07,1.84425019181925e-08,9.03039681982405,0.0260520686319096,9.68988590604077e-05,0.74388610309219,9.438492,3,0.00137522827569756,3.3500035051564e-05,4.87192354077678,0.000275315387724875,1.66015633466386e-06,1.20600330289048,1.05203458218402e-06,9.47537889314406e-09,1.8013436161905,0.00135049228105376,3.36375302452396e-05,4.98152128925802,8.020626,2,0.00136013637143564,3.13983360428179e-05,4.61693940434467,0.000291503630031778,2.46996963396351e-06,1.69464073822631,1.11329406419161e-06,9.33521705018354e-09,1.67704425101055,0.00133534406752194,2.85996639219201e-05,4.28348986864394
0.0625,1.089673,3.0390625,0.0604976251579083,0.000384304308844917,1.27047733805029,0.00162505129418375,5.82666490596601e-06,0.71710535252891,5.66161499708502e-06,2.67761556854711e-08,0.945884017166736,0.0608179607046544,0.000386945675055227,1.27247171911706,0.361624,3,0.0592146579381601,0.000409967309115203,1.38468184530711,0.0013486914382899,6.49243328276782e-06,0.962775190595122,4.36223651455024e-06,2.84485597870436e-08,1.30431074482796,0.0590747842900645,0.000412274401607945,1.3957711621379,1.437806,4,0.0253552818890621,0.000142420895153261,1.12340218323267,0.00144906558783523,3.87761316833881e-06,0.535188082705298,5.4763109790172e-07,2.55558910302816e-08,9.33325047763011,0.0244074726137618,0.000141126221161612,1.15641814615447,9.467935,3,0.0682211611502246,0.000436995935787055,1.28111550263643,0.00272209520076071,6.62018840942406e-06,0.486403885328772,7.12705488609347e-06,2.77517305448328e-08,0.778771343517581,0.0696093725533316,0.000437494484468337,1.25699878743527,8.663884,2,0.0682357043024068,0.000446155329216616,1.30768879365367,0.00279632626099143,6.8253217398416e-06,0.488163476133267,7.3438908543227e-06,2.80174870077436e-08,0.763014798654099,0.069674172739172,0.000446668493266841,1.28216375080322
0.125,0.742988,4,0.35914679603756,0.00206985154123474,1.15264931447044,0.351827282938825,0.000319049412976224,0.181367067562921,0.000521687699707435,7.92269598083335e-07,0.303733286610991,0.711495766676093,0.00196006660472337,0.550970700466777,0.183544,3,0.355834944489653,0.00214052198316828,1.20309824333766,0.350909318294355,0.000325638981643672,0.185597226785819,0.000521001517106013,8.2103979545721e-07,0.315177506590694,0.707265264301114,0.00203668457723138,0.575932307164537,0.711648,4,0.0262700567924849,6.49381451758232e-05,0.49438907337574,0.000939518486946554,1.33787043618701e-06,0.284799172081245,1.17871356794603e-06,2.73076349392569e-08,4.63346408862363,0.025948736963166,6.55165172222111e-05,0.504968833860478,8.703396,3.71875,0.301393929375222,0.00218922665612165,1.45273440686734,0.305724726302148,0.000272180659692534,0.178056032944837,0.000307257704587084,2.51353003067581e-07,0.163610545359875,0.0545939402305165,0.00056975882676609,2.08726032361962,8.267285,2,0.29808259574584,0.00228961979617687,1.53623178867451,0.313083408840422,0.00027303211612445,0.174414937626806,0.000315341533811885,2.45063416277392e-07,0.155427300244936,0.0604771952597825,0.00104112213308685,3.44302386582135


==> Data/FPUT/Fermi-Pasta-Ulam-Tsingouproblem-Anne_OuterIter=1_Miter=40_Mbatch=25_Nh=17_TDSL_TFSL_M_MDSL_MFSL_tend=1_Strong_Param=50_0.02Endpoint.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
0.00048828125,3.980057,3,0.000170947039250978,7.23866704784344e-06,8.46890016880128,1.103604,2,0.000101469007155778,3.532179118001e-06,6.96208471337124,3.887084,3,0.007511718480979,0.00025981804021694,6.91767245737032,3.97316,3,0.000170927497607979,7.24111370252285e-06,8.47273119171297,1.53046,2,0.000101500157380201,3.49401455317909e-06,6.88474706515209
0.0009765625,1.983483,3,0.000333766761136499,1.47635608421435e-05,8.8466333746791,0.562293,2,0.000204142038986816,6.8984758843369e-06,6.75850590948826,1.893314,3,0.0193296788911613,0.000673129981291425,6.96473009284412,1.949731,3,0.000333779392294884,1.47919997278397e-05,8.86333912117107,0.738466,2,0.000204722000761213,6.84183893497555e-06,6.68402898519524
0.001953125,0.953176,3,0.000668135791470245,3.30036438027906e-05,9.87932220489654,0.303169,2.350146484375,0.000397652689003754,1.40497446466032e-05,7.06633956471026,0.938031,3,0.0557661109360721,0.00195805747487593,7.02239206574962,0.961766,3,0.000667251892188377,3.27785604911553e-05,9.82494343587455,0.369474,2,0.000397997749207726,1.39141323160794e-05,6.99206583141619
0.00390625,0.47218,3,0.00133223490711767,6.02073464844781e-05,9.03854810631535,0.166367,2.920703125,0.000800772050590244,2.60018210177295e-05,6.49418795238014,0.458544,3,0.177574447900817,0.00637939191232934,7.1850336439086,0.467998,3,0.00132690628900661,5.93357468594508e-05,8.94347209762227,0.170076,2,0.000795365876476841,2.73811566709437e-05,6.88517259307918
0.0078125,0.230219,3,0.00267242570087,0.000124336754266735,9.30516079277772,0.082395,3,0.00162498393335301,5.84737945291615e-05,7.19684586770109,0.229427,3,0.585050142256927,0.0208753774208483,7.13626949660011,0.233072,3,0.00264407729204383,0.000123873552158139,9.36988888569037,0.084893,2,0.00159370550594246,5.6230834890116e-05,7.05661550147724
0.015625,0.115055,3,0.0052777805073807,0.000221522044460229,8.39451523800362,0.041018,3,0.00324386803475978,0.000126038353599861,7.77086812714281,0.116992,3,1.68078200242201,0.0456492197883591,5.43190249807274,0.114141,3,0.00506171683137847,0.000220032436903122,8.69398444176497,0.045161,2,0.00309425968107243,0.000108126468404772,6.98884253743674
0.03125,0.056574,3,0.0117096212778715,0.000441194664770958,7.53559238683006,0.020522,3,0.00731557064221266,0.000271221889451769,7.41492093280464,0.057552,3.115625,0.952449189213366,0.0372819724173854,7.82865329502287,0.059071,3,0.010170458710849,0.000422935935073953,8.31694905998296,0.024602,2,0.00636714280258014,0.000197023156906376,6.18874628747252
0.0625,0.028922,3.0015625,0.0517236558843473,0.00134541493289693,5.20231955724568,0.010069,3,0.0539033075879771,0.00126493929236291,4.69336428121175,0.036898,3.9671875,0.632978989158586,0.0230678418827591,7.28865958518561,0.032028,3,0.0626777962334978,0.00128473158940445,4.09947913490243,0.013602,2,0.0551107644688211,0.00125840938374782,4.56683697232966
0.125,0.019289,3.865625,0.754981170567869,0.0120215890701971,3.18460632896445,0.005172,3,0.737999969148098,0.0125204580488983,3.39307820387884,0.018136,4,1.47207140987457,0.0398968161082998,5.42050009811673,0.018647,3.053125,0.735157300499155,0.0124378367345576,3.38372120527472,0.008223,2,0.748086599598541,0.0123594754444691,3.30429002500561


==> Data/FPUT/Fermi-Pasta-Ulam-Tsingouproblem-Anne_OuterIter=1_Miter=40_Mbatch=25_Nh=17_TDSL_TFSL_M_MDSL_MFSL_tend=1_Strong_Param=50_0.2Endpoint.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
0.00048828125,4.376089,3,0.107018484174378,0.00629630566469809,11.7667629349688,1.483838,2,0.00100936047152255,3.37818001218205e-05,6.69370380055855,4.306163,3,0.532205659418329,0.0204410836113104,7.68164834385689,4.380396,3,0.107018480829866,0.00629644211951551,11.7670183143888,1.859807,2,0.00119551802641946,4.13534914032341e-05,6.91808747160201
0.0009765625,1.98173,3,0.204433673973417,0.0137322312162074,13.4344121976627,0.72207,2.4932861328125,0.00202462705699521,8.07362557082927e-05,7.97542000926484,1.955516,3,1.00026769914545,0.0400503552566671,8.00792733602876,1.988201,3,0.204433551546058,0.0137325220320183,13.4347047519002,0.8941,2,0.00240755224130371,9.49391868293277e-05,7.88678103848057
0.001953125,1.030507,3,0.363260325423493,0.0209306456278827,11.5237718864462,0.434344,2.974853515625,0.0039619294525537,0.000126019697717202,6.36153163383437,1.037633,3,1.60210610839944,0.0542313759829718,6.77001051286805,1.057923,3,0.363265237838856,0.0209316280616473,11.5241569417289,0.460435,2,0.0045407193003479,0.000153751586798817,6.77212470663125
0.00390625,0.540725,3,0.594681109445243,0.0341013780293908,11.4687947835447,0.205794,3,0.00814088386937227,0.000272998632957844,6.70685486584382,0.534454,3,1.48752138754658,0.0553856892159292,7.44670828663227,0.543586,3,0.594714879877742,0.0341003361905926,11.4677931709402,0.233057,2,0.00904538685997541,0.000253074855979965,5.59566682769061
0.0078125,0.275044,3.000390625,0.880408655914552,0.0562270164242431,12.7729358512123,0.102632,3,0.0162439894865763,0.000543979802251689,6.69761332585475,0.262069,3,1.00721985256704,0.0529528908093464,10.5146638391586,0.270894,3,0.880568745661544,0.0562123977816795,12.7672934245353,0.116554,2,0.0173657926927195,0.000559355396624987,6.44203701521201
0.015625,0.14759,3.3828125,1.08562594391651,0.0438373155872083,8.07595209618155,0.051491,3,0.0330276460518952,0.00120022102554036,7.26797800639196,0.132683,3.099609375,1.18890324755606,0.051614065128843,8.68263506470226,0.14159,3.02578125,1.08650568423676,0.043716974216119,8.04726102226126,0.059797,2,0.0337801085516459,0.00111706198629857,6.61372644549504
0.03125,0.087543,3.99921875,1.17006480465922,0.0544097988969667,9.3003051934057,0.025857,3,0.0682550367274768,0.00224893224400935,6.58979132335305,0.084583,3.99453125,1.15796539418057,0.0540894277134489,9.3421492533851,0.087313,3.86015625,1.1729318983276,0.0541630138751255,9.23549166875804,0.030626,2,0.0637535983875038,0.00229035658426251,7.18502686026091
0.0625,0.04404,4,1.16232191444959,0.0564013390552627,9.70494289991443,0.013141,3,0.133712079138672,0.00476464342446722,7.12672101901257,0.041325,4,1.21099934863856,0.0538937342157255,8.90070407986834,0.046785,4,1.16287973991856,0.0561908063977699,9.66407866074013,0.017683,2,0.140444904378623,0.00441902489136145,6.29289458512253
0.125,0.022386,4,1.20550649494423,0.0514144725931116,8.52993705280538,0.006898,3,0.228388689913891,0.00917761446227555,8.03683795877614,0.020324,4,1.10591857664621,0.052216075456943,9.44302348465702,0.025126,4,1.20392821944529,0.0532909906490404,8.85285182094895,0.01038,2,0.2786910155095,0.0095609238845919,6.86130757901378


==> Data/FPUT/Fermi-Pasta-Ulam-Tsingouproblem-Anne_OuterIter=80_Miter=20_Mbatch=1250_Nh=17_TDSL_TFSL_M_MDSL_MFSL_tend=1_Weak_Param=50_0.2TrajectoryMax.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,e2_TDSL,c2_TDSL,cr2_TDSL,e3_TDSL,c3_TDSL,cr3_TDSL,e4_TDSL,c4_TDSL,cr4_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,e2_TFSL,c2_TFSL,cr2_TFSL,e3_TFSL,c3_TFSL,cr3_TFSL,e4_TFSL,c4_TFSL,cr4_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,e2_M,c2_M,cr2_M,e3_M,c3_M,cr3_M,e4_M,c4_M,cr4_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,e2_MDSL,c2_MDSL,cr2_MDSL,e3_MDSL,c3_MDSL,cr3_MDSL,e4_MDSL,c4_MDSL,cr4_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL,e2_MFSL,c2_MFSL,cr2_MFSL,e3_MFSL,c3_MFSL,cr3_MFSL,e4_MFSL,c4_MFSL,cr4_MFSL
0.00048828125,194.842842,3,2.4940413656704e-05,3.10529692354636e-06,24.9017275037188,6.52861172477698e-06,2.97481374594902e-07,9.1131587276333,7.76667148313029e-08,5.94306539400731e-09,15.304021566809,2.00295558226816e-05,4.2318500001562e-06,42.2560543790394,51.492299,2.00012298583984,7.31829557368128e-07,1.01484031952619e-06,277.343353874869,1.02223055208474e-06,1.96332402584009e-07,38.4125483597821,5.47496609035139e-09,1.69316710275533e-09,61.8512361469862,1.72281512646975e-06,1.03395889425674e-06,120.031322963299,195.110596,3,2.54910561541014e-05,2.53685785698602e-05,199.039054455015,0.000127597112607769,2.09271379461611e-06,3.28018989120714,6.45572824927745e-07,9.00624761857063e-09,2.79015698022253,0.000132136934835495,4.0810791382988e-05,61.7704526501933,200.203254,3,1.55774729557431e-05,1.10255104562059e-05,141.557112472996,7.06737007955871e-06,3.4914146411263e-07,9.88037870331621,7.92032305524735e-08,5.94374959208341e-09,15.0088564585647,1.27289499751899e-05,9.36529614349e-06,147.149547476327,78.689838,2,2.48892536667589e-05,1.23468844698456e-06,9.92145818043197,0.000127348314178071,2.76715628464536e-07,0.434580748477918,6.23806091202861e-07,2.55036012807119e-09,0.817677212209783,0.000152861373936033,1.26241225194198e-06,1.65170862911418
0.0009765625,95.791437,3,4.73013231821566e-05,5.50610624883592e-06,23.2809819193936,1.17182415433794e-05,5.93407505046667e-08,1.012792751967,1.20217239336477e-07,1.10331113532285e-08,18.3552898305173,4.40474962892765e-05,6.7959390159962e-06,30.8573226108686,29.55223,2.79633056640625,1.78307750319399e-06,1.54816790285044e-06,173.651218197441,1.84529193386379e-06,3.96024791994018e-07,42.9227250958385,1.14366591719752e-08,3.32794071654772e-09,58.1977772792711,1.87164224580804e-06,1.74210935023833e-06,186.158370184278,98.074338,3,4.54513768147931e-05,4.93335316709112e-05,217.082672201272,0.000242649073556213,3.92288685096854e-06,3.23338292083753,1.2384241332122e-06,1.75156014778477e-08,2.82869188480945,0.000252120704909739,7.75049373860747e-05,61.4824057499141,97.680577,3,2.6786983867131e-05,2.34173797871391e-05,174.841481992106,1.22220391806321e-05,1.61378042167616e-07,2.64077114763872,1.39032529471346e-07,1.10392659364534e-08,15.8801195352322,2.47012444201888e-05,2.14596700476104e-05,173.753756552208,36.481744,2,4.97756007229947e-05,2.47473739646425e-06,9.9435762121139,0.000254025302822583,5.45455733935577e-07,0.429449923196459,1.24862536864674e-06,5.04658828392668e-09,0.808343064404686,0.000305043253860451,2.52157958556776e-06,1.65326035154431
0.001953125,36.702189,3,9.06112511000026e-05,1.03620627842548e-05,22.8714705038533,3.66943818298724e-05,4.07509853253477e-06,22.2110215750646,8.06303182025203e-08,2.07654622003928e-08,51.5078264933444,0.000109708762095825,2.6279241776263e-05,47.9072797363431,12.209713,3,7.37163166967862e-06,1.44421043491726e-06,39.1829244767522,1.37780248387968e-05,8.19200740361676e-07,11.8914104154455,6.83249312435591e-08,6.73009834240316e-09,19.7002711013708,1.129771410211e-05,3.52858066957202e-06,62.465391453179,36.31816,3,8.49405686442895e-05,9.12156572092247e-05,214.775245009752,0.000440393276615916,7.29902874916456e-06,3.31477755757399,2.26501526264508e-06,3.2540561554141e-08,2.87331940678758,0.000438418408981318,0.000135148502095973,61.6527496689731,43.567542,3,7.04992983103812e-05,4.57427303313219e-05,129.767902454672,2.20633822763195e-05,1.05100152648659e-07,0.952711160350629,1.81103275635365e-07,2.08071073756227e-08,22.9781679018506,8.26903806853396e-05,4.59453457598956e-05,111.126216566182,20.869581,2,9.7172226032056e-05,5.01536290818933e-06,10.3226263573191,0.000500055561823902,1.10838847215016e-06,0.443306127066131,2.45601343206492e-06,1.01592698923783e-08,0.827297583941697,0.000599683801288023,5.12274252876665e-06,1.70848120885168
0.00390625,18.252447,3,0.000149753628250676,5.01733662012028e-05,67.0078805933387,0.000193267510094913,7.02449005491235e-06,7.26918875444989,4.29760615928598e-07,3.66678932793218e-08,17.0643339199858,0.00033198051919094,5.99461899007399e-05,36.1142816734145,5.825804,3,2.98610648184852e-05,8.75377144469539e-07,5.86300019634695,6.19651255533241e-05,1.67287647542115e-06,5.3994128487049,2.82074191748196e-07,1.35037462945554e-08,9.57460603599636,5.02414183517806e-05,8.36492780030322e-06,33.2989317368934,18.383669,3,0.000119196065235573,0.00012109947797193,203.193750955781,0.000740925655467977,1.20963963545257e-05,3.26521190493409,3.87431172141124e-06,5.77727821318392e-08,2.98235073923247,0.000740775080664848,0.000183382361307732,49.510942280387,25.240912,3,0.000140305560555052,7.60816800720655e-05,108.451411007638,9.4812246776387e-05,7.05483893484393e-06,14.8817039458682,5.42988464956873e-08,1.91608390497416e-08,70.5754920641399,0.000235059379732019,7.65699277148407e-05,65.1494339873906,13.916923,2,0.000187150404438739,9.85444522647559e-06,10.5310434738615,0.00096077966685229,2.19086638275493e-06,0.456060105837305,4.71114925546834e-06,1.99105624911305e-08,0.84525288465526,0.0011526412205465,1.01728624277895e-05,1.76513944607434
0.0078125,9.101109,3.0223876953125,0.000318690750064388,9.13975881563616e-05,57.3581681538581,0.000774534743642731,1.07404773862092e-05,2.77340105769702,2.81069732646762e-06,5.9821774733488e-08,4.25672121790999,0.00108619098313063,0.000101859510113042,18.7553591762402,2.913922,3,0.000119844064814854,7.76355473035604e-07,1.29560938079827,0.000254630061406299,3.36712986975638e-06,2.64472297666664,1.13815011148996e-06,2.72110704998475e-08,4.78163121457247,0.000211755638731154,1.73183931934482e-05,16.3569605959213,9.05016,3.0001171875,0.00017351947433079,5.19563877209252e-05,59.8853678197271,0.00113376932296956,1.66433927194555e-05,2.93593985694784,5.96567915585819e-06,8.99215453873815e-08,3.01462894795742,0.0012042439324766,0.00015896279329674,26.4004308445755,16.129636,3.0000439453125,0.000300051700427825,0.00010803934149444,72.0138171791015,0.000391691021025648,1.08958580021605e-05,5.56349643840676,9.7404462709023e-07,6.07640146486032e-08,12.4766387409012,0.000692716766080563,0.000108713913880113,31.3876952900169,10.483861,2,0.000350328674273039,1.86850552717358e-05,10.6671572405592,0.00175779361409142,4.27215261928596e-06,0.486081253798863,8.61084598863803e-06,3.81713521962958e-08,0.886587734739716,0.0021167331343531,1.90692557432916e-05,1.8017628612517
0.015625,5.961696,3.999873046875,0.000916580971497391,0.00012608917977308,27.5129385605926,0.0026635767369903,1.34799838744982e-05,1.0121716177571,1.12416587751533e-05,8.22346857145572e-08,1.46303472395578,0.00359139936726284,0.000126287248601381,7.03275997387227,1.456084,3,0.000456036727313515,1.69200719822761e-06,0.742048653929748,0.0010435922485351,6.85637445466581e-06,1.31399489873371,4.64358894231624e-06,5.58736901436431e-08,2.40648734578876,0.000920633767586651,3.57101425630365e-05,7.75773034192456,5.71229,3.8308984375,0.00037852066467341,8.94594019197907e-07,0.472679091362036,0.00147080429633824,1.97442387644476e-05,2.6848220138605,7.92678492359906e-06,1.19337041595991e-07,3.01098220138935,0.00162878332140937,0.000154261124083573,18.9418840500027,12.422953,3.576240234375,0.000704191759831279,0.000130408067419756,37.0376578819954,0.00131914929113725,1.40668533838413e-05,2.13271590688786,4.51931500952063e-06,8.35497945405054e-08,3.69745390018155,0.00202786036597805,0.000130684043731511,12.8888601921545,8.703056,2,0.000715578355029668,3.61976368524034e-05,10.1170295602087,0.00285091230173994,8.15059795488933e-06,0.571788753369575,1.40834597143804e-05,7.26806001504789e-08,1.03214127244978,0.00358057411648399,3.74055443542604e-05,2.08936014937132
0.03125,2.981003,4,0.00283429190020116,0.000115773950577742,8.16951497264804,0.00738320776543784,1.48564153228097e-05,0.402437959076686,3.34384368948154e-05,1.18400786539855e-07,0.708171777958993,0.0102509381025338,0.000115944733868695,2.26212923556793,0.724167,3,0.00140165213607464,2.17342262270729e-06,0.31012297085267,0.00435423427492278,1.50629943255808e-05,0.691877991606133,1.96981131920738e-05,1.20844824814349e-07,1.22696852877234,0.00424402534136215,6.95661255229246e-05,3.27830867761015,2.96902,4,0.000480248616913813,2.09752929141566e-06,0.873518097728156,0.00136913050872052,2.04041375260089e-05,2.9805978898355,7.87709873881258e-06,1.3557893055682e-07,3.44235701626505,0.00134982279306045,0.000151424417922722,22.4361921729588,9.998556,4,0.000805015845516063,0.000126883423355788,31.5232113908139,0.00421791744012616,1.51461402039098e-05,0.718180970533971,1.58092709629748e-05,1.0004855726075e-07,1.2656947622071,0.0050387425566052,0.000126952895067936,5.03907050783992,7.887202,2,0.00159707377715313,6.4518768259144e-05,8.07962276785385,0.00342689652878881,1.42241191292314e-05,0.830145819095315,1.86272009155534e-05,1.24805396613047e-07,1.34003382664795,0.00504259750685749,6.59422074234762e-05,2.61540633904652
0.0625,1.495339,4,0.0034804159005957,0.000105909755288786,6.08604019253327,0.0106066759292957,1.61238827228322e-05,0.304032721095925,5.15565815608243e-05,1.57819033107705e-07,0.61221682404027,0.0141386484114522,0.000106690357449481,1.50920164848377,0.362872,3,0.00325670833897638,4.48639745501698e-06,0.275517300786419,0.0183808184442796,3.78152781157597e-05,0.411464573575922,8.43613578689569e-05,3.13465191954411e-07,0.743148758798628,0.020321019529625,0.000138788230369922,1.36595735433047,1.474731,4,0.00142301421833149,1.64511388250643e-05,2.31215382293982,0.000698389520671574,2.66504654698708e-06,0.76319774799151,1.98142807239317e-06,1.45352110693177e-07,14.6714496194273,0.000943954492011488,1.67257576695719e-05,3.54376356299354,9.67269,4,0.0026144506611008,5.34105706995495e-06,0.408579679809763,0.00988831759080604,1.60909861828349e-05,0.325454477671631,3.02358220945756e-05,1.38738563187504e-07,0.917709879053652,0.010213620023515,0.000110026542743821,2.15450628651751,8.557113,2,0.00348969555411955,0.000139181004244699,7.97668461825545,0.00929380523442728,3.04476443106615e-05,0.655224497235504,6.07233836495413e-05,2.80277764740317e-07,0.923129601465922,0.0128442241721963,0.000141171612887113,2.19821160070851
0.125,0.743711,4.011484375,0.00989634408846041,0.000250649596319414,5.06549881610692,0.0429993430466545,6.98123774794043e-05,0.324713693433211,0.000180602759614189,5.40050016001315e-07,0.59805289482286,0.0530762898947291,0.000258580150877111,0.974371612597548,0.183521,3,0.00709603170481278,0.000233322841274815,6.57614990971833,0.0522802051073016,7.99810650052371e-05,0.305970739177788,0.000230874730952528,6.94921769250992e-07,0.601990322963393,0.0596071115430669,0.000248493143185424,0.833770121559689,0.723573,4.00328125,0.00900407940187931,5.69260658036565e-05,1.26445055097526,0.00295106109872077,1.96414356567216e-05,1.3311439512544,1.46958869683602e-05,1.43645412117827e-07,1.95490632756078,0.0110066854627838,5.9788328143821e-05,1.08640023095017,8.713944,4.000078125,0.0093498980325853,0.000255154179004347,5.45790292290054,0.0435988194160274,6.99365022234083e-05,0.32081833022157,0.000153853332578853,4.89633826414776e-07,0.636494274394517,0.0531025707811915,0.000267641639253781,1.00801763574346,8.157395,2,0.0153136700726939,0.000281263041145041,3.67335902902292,0.0582241062477984,9.09874410583086e-05,0.312542164824554,0.000267325813353507,7.30414436238801e-07,0.54646008709448,0.0738051021338458,0.000294057482926158,0.796848657950188


==> Data/Intro/RefOmega10Sigma10Start.csv <==
t,MFSL1,MFSL2
0,1,0
0.0009765625,0.966829020329683,-0.255424441759751
0.001953125,0.972508878794046,-0.232866033246586
0.0029296875,0.985146251841121,-0.171720959929366
0.00390625,0.991939756635937,-0.126713001341373
0.0048828125,0.977889737618119,-0.20912314143588
0.005859375,0.993015178301547,-0.117990609661866
0.0068359375,0.997516872867412,0.0704343360491667
0.0078125,0.994481166080267,0.104923270294746
0.0087890625,0.983887828345463,0.178790692990374
0.009765625,0.999727759768633,0.0233616369911536
0.0107421875,0.999889376739281,0.0149549374859072
0.01171875,0.835308944074001,-0.549783054093089
0.0126953125,0.950182460945253,-0.311698135217008
0.013671875,0.988190765689975,0.153233885898015
0.0146484375,0.881015497729976,0.473089109938022
0.015625,0.919905771941028,0.392141535577521
0.0166015625,0.690958510347085,0.722895531977668
0.017578125,0.677912111519999,0.735144055426985
0.0185546875,0.405284442796781,0.91419153457443
0.01953125,0.4560726562024,0.889943466589349
0.0205078125,0.281803357866319,0.959473172697
0.021484375,0.152379016059434,0.988323158271859
0.0224609375,0.739868968390369,0.672752557828177
0.0234375,0.566520276278935,0.824049070757686
0.0244140625,0.71783153902877,0.696218413456237
0.025390625,0.676273066799477,0.736652522407538
0.0263671875,0.847203472962062,0.531270623175044
0.02734375,0.447743122448575,0.894163461536968
0.0283203125,0.312316330567214,0.949979320463669
0.029296875,0.541082132205674,0.840971061247389
0.0302734375,0.344522687974221,0.938779145268837
0.03125,0.255495157931975,0.966811455452131
0.0322265625,-0.0542867238406524,0.998526322956445
0.033203125,0.214877732686946,0.976641912892037
0.0341796875,0.437507257767199,0.899215917020559
0.03515625,0.693292435374312,0.720657559145315
0.0361328125,0.808578638776722,0.588390019808785
0.037109375,0.605296080382814,0.796001838643723
0.0380859375,0.0555075798028071,0.998459403599122
0.0390625,-0.366308426738795,0.930494323409746
0.0400390625,-0.114365989085382,0.993439483783127
0.041015625,0.0838277844277136,0.996481053486063
0.0419921875,0.144786096975238,0.989463806772474
0.04296875,0.267858205267349,0.96345919512016
0.0439453125,-0.110752103999108,0.993848887029864
0.044921875,0.0809473437996111,0.996719166738651
0.0458984375,-0.0584572062294521,0.99829050903744
0.046875,0.000102285530803454,1.00000111617302
0.0478515625,-0.204297219498424,0.978910051493415
0.048828125,-0.112841038302135,0.993614117783491
0.0498046875,-0.305671225306007,0.952138058061411
0.05078125,-0.0519091001929041,0.99865273988098
0.0517578125,0.165250949621869,0.986252489580478
0.052734375,0.311554482746989,0.950229263827713
0.0537109375,0.334189469228705,0.942506889679616
0.0546875,-0.029175018601152,0.999575238154263
0.0556640625,-0.12970537246293,0.991553505765472
0.056640625,-0.197824440193847,0.98023839963051
0.0576171875,-0.3171391696216,0.948379972687143
0.05859375,0.0750163176025155,0.997183221677794
0.0595703125,0.0930367942141833,0.995662742626381
0.060546875,-0.0950182249425172,0.995476495858492
0.0615234375,0.0371729063951802,0.999309867163183
0.0625,0.229215077356773,0.973376845775511
0.0634765625,0.0341330619882204,0.999418315647561
0.064453125,0.157927559298187,0.987451731269413
0.0654296875,0.203552823259895,0.979065004846618
0.06640625,0.272506213082226,0.962155080745571
0.0673828125,-0.0155664208507879,0.999879853839858
0.068359375,-0.344896985134751,0.938641627682185
0.0693359375,-0.276590352378314,0.960988975472832
0.0703125,0.0861469752682596,0.99628346081104
0.0712890625,-0.0707402580059906,0.997495562345487
0.072265625,0.0402286423134754,0.999191291665106
0.0732421875,-0.412226511938696,0.911082274914375
0.07421875,-0.619710905121705,0.784831193704609
0.0751953125,-0.401345202256342,0.915927746693948
0.076171875,-0.252301948425368,0.967649386429593
0.0771484375,-0.0178352920792522,0.999841742773936
0.078125,-0.308637147074771,0.951181066237086
0.0791015625,0.0335902803765561,0.999436841684095
0.080078125,-0.221234790777747,0.975221829584834
0.0810546875,0.1981867254422,0.980164926735894
0.08203125,0.433389194414256,0.901207563519772
0.0830078125,0.305247593659063,0.952273685946237
0.083984375,0.63966108266174,0.768657899007916
0.0849609375,0.339943833679748,0.940446413317805
0.0859375,0.0154877265477847,0.999880569644288
0.0869140625,0.264915213720273,0.964272536985282
0.087890625,0.327925792715391,0.944704823360251
0.0888671875,0.275899557065842,0.961187787387901
0.08984375,0.163968104370542,0.986466922393363
0.0908203125,0.585887235078835,0.810394148546062
0.091796875,0.900069766906064,0.435747993140381
0.0927734375,0.905100362507629,0.425200226496991
0.09375,0.90873475237925,0.417376383018183
0.0947265625,0.951545613432678,-0.307511473602849
0.095703125,0.91398826603753,-0.40574352784137
0.0966796875,0.897783493876564,-0.440439736937764
0.09765625,0.836108359923389,-0.548566472140572
0.0986328125,0.892693862712331,-0.450666208707803
0.099609375,0.93677958113633,-0.349923479166865
0.1005859375,0.998113428349289,-0.0614175841997335
0.1015625,0.998514533717147,-0.0545076299884988
0.1025390625,0.993577521220683,0.113163764425885
0.103515625,0.998637995595699,-0.0521965708407753
0.1044921875,0.850866929639953,-0.525383477953654
0.10546875,0.948681578022424,-0.316236616712178
0.1064453125,0.810153737087754,-0.586219465497739
0.107421875,0.825917493891063,-0.563793076163954
0.1083984375,0.996101326719734,0.0882295538493982
0.109375,0.824789532871024,0.565441166459386
0.1103515625,0.528270994869942,0.849076699856858
0.111328125,0.742049880097199,0.670345707618608
0.1123046875,0.583659278614861,0.811998646592062
0.11328125,0.476223826571854,0.879324071424181
0.1142578125,0.258659423717294,0.965968607968448
0.115234375,0.00204370573336449,0.999998664995095
0.1162109375,0.432537280444708,0.901616885254174
0.1171875,0.4321069837359,0.90182352719197
0.1181640625,0.49808634760108,0.867128658229387
0.119140625,-0.0191261541879028,0.999818138370791
0.1201171875,0.333512775486296,0.942746369583071
0.12109375,0.578407442920105,0.815748931197142
0.1220703125,0.696806209215412,0.71726047958429
0.123046875,0.492769473454374,0.870159792405663
0.1240234375,0.394902806803097,0.91872265032467
0.125,0.289076692715342,0.957305698703049
0.1259765625,0.0676914243115306,0.997706072004905
0.126953125,0.176585883009202,0.984284997024263
0.1279296875,-0.113481410786336,0.99353988286891
0.12890625,0.162418065754316,0.986721787838754
0.1298828125,0.0507007230994969,0.998713648327825
0.130859375,0.080353404708557,0.996766181848413
0.1318359375,0.00801076100197135,0.999967658790769
0.1328125,-0.0263763639317573,0.999651828560858
0.1337890625,0.0863366815221673,0.996265751281241
0.134765625,0.766527174538604,0.642211447850196
0.1357421875,0.827601280438377,0.561315930357041
0.13671875,0.908099535197736,0.418753731004785
0.1376953125,0.896630085785949,0.442781580868554
0.138671875,0.981978841380657,0.18899363527185
0.1396484375,0.999536651147603,-0.0304552475816977
0.140625,0.972814703721691,-0.231589788135633
0.1416015625,0.977012337292526,-0.213187929292754
0.142578125,0.992160612758552,-0.124978073766824
0.1435546875,0.98814759146881,-0.153513964384569
0.14453125,0.987169981309233,0.159682079597819
0.1455078125,0.904439203783713,0.426605905641946
0.146484375,0.999830821017938,-0.0184719288243408
0.1474609375,0.927500046507268,0.37382689381915
0.1484375,0.926173349097671,0.37710098318041
0.1494140625,0.829962228489347,0.557821587405338
0.150390625,0.76290571092594,0.646511486132805
0.1513671875,0.915982394712632,0.401221233288258
0.15234375,0.854445982615787,0.519543247454191
0.1533203125,0.691228315089143,0.722638641842279
0.154296875,0.919352053095166,0.393439038857581
0.1552734375,0.802179393402878,0.597085122240726
0.15625,0.735173566594017,0.677880690146271
0.1572265625,0.606303349775805,0.795234965996006
0.158203125,0.500143191791553,0.865944103732193
0.1591796875,0.416747016523794,0.909023832087235
0.16015625,-0.182383811249331,0.983228634895355
0.1611328125,-0.497966092936641,0.867197872154178
0.162109375,0.0345258854681002,0.999404930259682
0.1630859375,-0.247856608486388,0.968798043427657
0.1640625,-0.270209331194903,0.962802920983608
0.1650390625,0.0836347564744504,0.996497788788806
0.166015625,0.584183663259058,0.811622922818278
0.1669921875,0.302631913221904,0.953108727461119
0.16796875,0.543639282528645,0.839320351090482
0.1689453125,0.33659386065015,0.94165115316243
0.169921875,0.127262124626595,0.991870290368271
0.1708984375,0.00927704438709195,0.999958127987953
0.171875,-0.275148076061014,0.961403072822698
0.1728515625,-0.482128790590979,0.8761016882599
0.173828125,-0.0715387381385385,0.997438987497542
0.1748046875,-0.3174379122017,0.948279870985211
0.17578125,-0.625220993816821,0.780448748483548
0.1767578125,-0.334427164437285,0.942422416845364
0.177734375,-0.447467567430585,0.89430102101247
0.1787109375,-0.153860035614686,0.98809343404257
0.1796875,0.0592983153423799,0.998241080478525
0.1806640625,-0.020370362595755,0.999792873194936
0.181640625,-0.247489112457968,0.968891056680979
0.1826171875,-0.296488926022477,0.955036671368975
0.18359375,-0.197225162957387,0.980358629466154
0.1845703125,-0.0459036360396382,0.998946276568804
0.185546875,-0.172888514968692,0.984941827548044
0.1865234375,-0.236335914381712,0.971671505915775
0.1875,-0.286462629812307,0.958091425150098
0.1884765625,0.0213480447951981,0.999772112316532
0.189453125,-0.236964848388418,0.97151820606138
0.1904296875,-0.757148735004073,0.653242494793543
0.19140625,-0.946519820916212,0.322645614469951
0.1923828125,-0.929203558087343,0.369568285713895
0.193359375,-0.694660475781175,0.719337746510811
0.1943359375,-0.544824066514377,0.838550360271898
0.1953125,-0.529361585254898,0.848396300182215
0.1962890625,-0.749989541239101,0.661449664100354
0.197265625,-0.633888968884987,0.773424039730106
0.1982421875,-0.732091110271284,0.681206706050569
0.19921875,-0.763433207354676,0.645886760984225
0.2001953125,-0.752293872039064,0.658827671093955
0.201171875,-0.851638007530247,0.524130398122941
0.2021484375,-0.639657718274951,0.768659855565613
0.203125,-0.638072879960414,0.76997595414782
0.2041015625,-0.554984857553554,0.831860431799394
0.205078125,-0.25461693026456,0.967042013133406
0.2060546875,-0.53357868024481,0.845750453357005
0.20703125,-0.705314984779673,0.70889407502776
0.2080078125,-0.767183788582845,0.641427370713076
0.208984375,-0.948803081909042,0.315868239327152
0.2099609375,-0.930212003838273,-0.367024863049687
0.2109375,-0.706425133037615,-0.707789026802564
0.2119140625,-0.473399273565449,-0.880848935465672
0.212890625,-0.370682614179338,-0.928760772680669
0.2138671875,-0.7360737038986,-0.676903003209668
0.21484375,-0.766951568541464,-0.641706712688981
0.2158203125,-0.956975598385975,-0.290172260038851
0.216796875,-0.99551006184144,-0.0946675930544781
0.2177734375,-0.945203624503578,-0.326484830619659
0.21875,-0.651009897011348,-0.759070715014596
0.2197265625,-0.99620946558885,-0.0869998823781879
0.220703125,-0.960484679437461,0.278335836476423
0.2216796875,-0.982634186568831,0.185557853650596
0.22265625,-0.833989497122282,-0.551782203581884
0.2236328125,-0.99920648152842,0.0398558498322356
0.224609375,-0.99825865868966,0.0590062017477275
0.2255859375,-0.997036266710241,0.0769489167224947
0.2265625,-0.930371460123852,-0.366621602077023
0.2275390625,-0.889223555329746,-0.457475588667084
0.228515625,-0.957969800105809,-0.286873340957428
0.2294921875,-0.987160769202013,0.159733122153604
0.23046875,-0.927921524676731,0.372777009969646
0.2314453125,-0.999189766611833,-0.0402601247831138
0.232421875,-0.959907126862045,-0.280322759847615
0.2333984375,-0.986228245950396,-0.165397668604051
0.234375,-0.947191141418175,0.320673536591269
0.2353515625,-0.992830748240473,-0.119539452899647
0.236328125,-0.999557096894629,0.029795276501348
0.2373046875,-0.986220385824724,-0.165443341484297
0.23828125,-0.923426399946568,-0.383778363824026
0.2392578125,-0.769193837799838,-0.639016434967061
0.240234375,-0.769046648992465,-0.639193576035191
0.2412109375,-0.178245097385238,-0.983986718017723
0.2421875,-0.141472729043218,-0.989942712968189
0.2431640625,0.145702770895073,-0.989328945436917
0.244140625,0.159757539483926,-0.987156814419082
0.2451171875,-0.295491830098501,-0.955344798520523
0.24609375,-0.518925782518813,-0.854818774918048
0.2470703125,-0.6148783279459,-0.788621521078942
0.248046875,-0.451273866032627,-0.892384581817981
0.2490234375,-0.698776056202303,-0.715339337174194
0.25,-0.672205395489177,-0.740363521911202
0.2509765625,-0.298425576747392,-0.954431151241191
0.251953125,-0.425744475481735,-0.904841762974883
0.2529296875,-0.431328534061493,-0.902193255451794
0.25390625,-0.412359896350598,-0.911019368817213
0.2548828125,0.0721041934527119,-0.997395588402671
0.255859375,0.514118184189984,-0.857717591554301
0.2568359375,0.497684010468538,-0.86735667401627
0.2578125,0.126034221591425,-0.992024367033749
0.2587890625,0.331335048446285,-0.943511153496685
0.259765625,0.666796217460338,-0.745237556409915
0.2607421875,0.405082382602435,-0.914278116553529
0.26171875,0.0521972221420756,-0.998634845420232
0.2626953125,0.107255138941805,-0.994229570902705
0.263671875,0.114791158975924,-0.993388227419535
0.2646484375,0.193572522554977,-0.981084475390055
0.265625,-0.0697271935849732,-0.997564628653194
0.2666015625,0.103109243443323,-0.994668550433042
0.267578125,0.0782453321019965,-0.996932651407676
0.2685546875,-0.0370357064266828,-0.999312513691756
0.26953125,0.427500913439961,-0.904013320686239
0.2705078125,0.952949378423103,-0.303124722075127
0.271484375,0.973118722783854,-0.230297793411778
0.2724609375,0.978428687116203,-0.206577894535869
0.2734375,0.942889631206502,-0.333100978322134
0.2744140625,0.854153950454598,-0.520017448454884
0.275390625,0.480983175496259,-0.876728180603463
0.2763671875,0.44616759233456,-0.894947818310209
0.27734375,0.558861886350415,-0.829259009530131
0.2783203125,0.382365338406663,-0.92400966493997
0.279296875,0.388377902280354,-0.921498624770756
0.2802734375,0.318335906689122,-0.947976455655659
0.28125,0.184274102774552,-0.982873400889511
0.2822265625,0.374342651954174,-0.927288869846079
0.283203125,-0.401942366719658,-0.915663367754935
0.2841796875,-0.10406330451179,-0.994569321303115
0.28515625,0.356119908800049,-0.934438825006025
0.2861328125,0.236000298952957,-0.971751605097484
0.287109375,0.521636794942012,-0.85316608987829
0.2880859375,0.359474718460465,-0.933153394172163
0.2890625,0.220892119336012,-0.975296874367016
0.2900390625,0.00578705328718467,-0.999981915611023
0.291015625,-0.198149901463319,-0.980171007728199
0.2919921875,-0.688162703677842,-0.725555148547086
0.29296875,-0.579921530122247,-0.814671221560421
0.2939453125,0.00190712590666538,-0.999997271600039
0.294921875,-0.0258099644127063,-0.999665866792862
0.2958984375,0.0107340818382888,-0.999941387772714
0.296875,0.316119101035397,-0.948718846559489
0.2978515625,0.611459273754898,-0.791275103536157
0.298828125,0.462241778597603,-0.88675321878221
0.2998046875,0.279044863100238,-0.960277443356028
0.30078125,0.68741715553298,-0.726261976222202
0.3017578125,0.748719728125876,-0.662885791477194
0.302734375,0.630784343162071,-0.775957419095163
0.3037109375,0.942249881785442,-0.334908889065366
0.3046875,0.999680843670391,-0.025232747795292
0.3056640625,0.980478977463306,0.196620079124287
0.306640625,0.944142544283078,0.329534997302649
0.3076171875,0.992564160165181,0.121716888761231
0.30859375,0.983549992528179,0.180632292937731
0.3095703125,0.968052777060365,0.250743761398622
0.310546875,0.950516931304837,0.31067051607748
0.3115234375,0.969576215300614,0.244786779945241
0.3125,0.890754815128069,0.454482921374927
0.3134765625,0.768218139768092,0.64018851143827
0.314453125,0.827183073542783,0.561932609897413
0.3154296875,0.621468051861563,0.783439501398729
0.31640625,0.865104518593184,0.501591630458753
0.3173828125,0.939112636953603,0.343609439554092
0.318359375,0.948825979259596,0.315799387134951
0.3193359375,0.873116901026112,0.487512073225314
0.3203125,0.905889026707529,0.423516488095537
0.3212890625,0.826733191791148,0.562595213267745
0.322265625,0.762762680770427,0.646679392918058
0.3232421875,0.824192548622843,0.566310680806888
0.32421875,0.827712818398242,0.561152951217891
0.3251953125,0.697528998530788,0.71655720549133
0.326171875,0.77478017788392,0.632231451678223
0.3271484375,0.637018614466948,0.770849023710373
0.328125,0.754060986103922,0.656805703050184
0.3291015625,0.16242662320109,0.986720893844226
0.330078125,0.33092671550853,0.943656738031927
0.3310546875,0.360901370547962,0.932604086836261
0.33203125,0.473763526307278,0.88065220330648
0.3330078125,0.179379142295283,0.983780228814138
0.333984375,0.475638772658212,0.879640934269621
0.3349609375,0.34640037815738,0.938086985971726
0.3359375,0.760289838679668,0.649583901744395
0.3369140625,0.721790048131075,0.692111992833717
0.337890625,0.860195414431944,0.509964443069961
0.3388671875,0.514012552161928,0.857782123018525
0.33984375,0.612488903976486,0.790478415652424
0.3408203125,0.570424712627169,0.82134915251121
0.341796875,0.604367996049636,0.796704563373075
0.3427734375,0.743823695602892,0.668375003910186
0.34375,0.91294128313899,0.408089511668852
0.3447265625,0.980233767420779,0.197836865798034
0.345703125,0.827776478248506,0.561055938649465
0.3466796875,0.888848088511289,0.458199454153097
0.34765625,0.796125794685553,0.6051292285724
0.3486328125,0.772210676025151,0.635363981252029
0.349609375,0.667387949321527,0.744708522055952
0.3505859375,0.73301321024183,0.680212470254804
0.3515625,0.712658544392136,0.701509778413026
0.3525390625,0.619732437948113,0.784811712321446
0.353515625,0.635847967452996,0.771812853435248
0.3544921875,0.637720692948845,0.770266386922256
0.35546875,0.855104857901738,0.518453151686839
0.3564453125,0.664868633661002,0.746959008130757
0.357421875,0.465507331834259,0.885043128814711
0.3583984375,0.876128819535464,0.48207551295956
0.359375,0.694559804750619,0.719433599397796
0.3603515625,0.61249477172657,0.790475027190613
0.361328125,0.442415186783678,0.896810749073136
0.3623046875,0.846574215454267,0.53227137334226
0.36328125,0.826542598385615,0.562874808643632
0.3642578125,0.690899779675649,0.722950587169018
0.365234375,0.983048442279304,0.183346167613707
0.3662109375,0.989317779957804,-0.145775125812754
0.3671875,0.999710476300191,0.0240660820554279
0.3681640625,0.998048530865535,-0.0624447176873219
0.369140625,0.999523210543728,0.0308991037781562
0.3701171875,0.975592724352914,-0.219589198825131
0.37109375,0.999414042019088,0.0342366046465605
0.3720703125,0.928652188782407,-0.370952396719213
0.373046875,0.860298179566979,-0.509791732569097
0.3740234375,0.854968831854711,-0.518679925362741
0.375,0.954932769078025,-0.296823143885835
0.3759765625,0.972522482363709,-0.232810209921408
0.376953125,0.998547174295129,-0.053898717106953
0.3779296875,0.997190451285883,-0.0749188869343982
0.37890625,0.639225240584477,0.769020436445663
0.3798828125,0.837046585563864,0.547130441576663
0.380859375,0.931465989922223,0.363826629209897
0.3818359375,0.876240608426777,0.481872496315806
0.3828125,0.893236254378597,0.449586143586283
0.3837890625,0.81810333333425,0.57507011976311
0.384765625,0.514774621837706,0.857324828215358
0.3857421875,0.0795335312779932,0.996831575425476
0.38671875,0.252260280171146,0.967658784598717
0.3876953125,0.383293648222665,0.92362587209063
0.388671875,0.266798932104298,0.963751577058544
0.3896484375,-0.0264706564874972,0.999649128206096
0.390625,-0.182273117855089,0.98324746969719
0.3916015625,-0.535912583677226,0.844272929100891
0.392578125,-0.913671635499826,0.406451988110894
0.3935546875,-0.800542286691819,0.599275498732864
0.39453125,-0.948571583521059,0.316561253016372
0.3955078125,-0.959149140376141,0.282899283201779
0.396484375,-0.989343889028136,-0.145594492697263
0.3974609375,-0.937795454539581,-0.347186941726576
0.3984375,-0.902603976271103,-0.430470845795809
0.3994140625,-0.956408393347479,-0.292030939919308
0.400390625,-0.822044533134995,-0.569423538284062
0.4013671875,-0.789995844687639,-0.613112506045626
0.40234375,-0.786741500225918,-0.617282910435257
0.4033203125,-0.633597494183369,-0.773663090297021
0.404296875,-0.138257279134626,-0.990396593570158
0.4052734375,-0.35614941553995,-0.934429069155568
0.40625,0.096983337000402,-0.995286051251948
0.4072265625,-0.205662513426739,-0.978622923501169
0.408203125,-0.295861243092513,-0.95523087296955
0.4091796875,-0.481437654000004,-0.876480279957694
0.41015625,-0.393711666655553,-0.919233930718015
0.4111328125,-0.460331385647399,-0.887747176789189
0.412109375,-0.136274334723454,-0.990671943445478
0.4130859375,-0.116029506589792,-0.993246569304366
0.4140625,-0.187232697064023,-0.982316443560584
0.4150390625,-0.289231937945359,-0.957259925104874
0.416015625,-0.215585724940236,-0.976485777337132
0.4169921875,-0.70143049626312,-0.712738984495254
0.41796875,-0.528399221911983,-0.848996974900808
0.4189453125,-0.786235199474609,-0.617928642202294
0.419921875,-0.945649973404647,-0.325191183783641
0.4208984375,-0.941940871262291,-0.335780982098477
0.421875,-0.934950096335088,-0.354781375919667
0.4228515625,-0.982225396795747,-0.187709895485891
0.423828125,-0.93599474089493,-0.352017230507449
0.4248046875,-0.808747624146677,-0.58815777304658
0.42578125,-0.732564401439652,-0.680698328011197
0.4267578125,-0.611896759728183,-0.790939405207852
0.427734375,-0.6683680029284,-0.743832637267367
0.4287109375,-0.681908101891701,-0.731439697636563
0.4296875,-0.61565754288342,-0.788015533219683
0.4306640625,-0.82811313383893,-0.560563402541061
0.431640625,-0.74600785864007,-0.66593901506229
0.4326171875,-0.923071221617831,-0.384632751069242
0.43359375,-0.880683104307635,-0.473708880179707
0.4345703125,-0.853521073229721,-0.521060192464226
0.435546875,-0.614462273162102,-0.78894749357529
0.4365234375,-0.840226048068047,-0.542238157332027
0.4375,-0.902463139652154,-0.430769442611758
0.4384765625,-0.73961842015527,-0.6730279516379
0.439453125,-0.473736901171568,-0.880667576097149
0.4404296875,-0.785640637234846,-0.618684750129762
0.44140625,-0.63182964508143,-0.775108767851563
0.4423828125,-0.351360278490985,-0.936241559162394
0.443359375,-0.0651491055092738,-0.997876702466996
0.4443359375,0.151022896173785,-0.988531438097121
0.4453125,0.069830221452868,-0.997560108653718
0.4462890625,-0.262078873773326,-0.965047381872478
0.447265625,-0.335854353428281,-0.941914878162355
0.4482421875,-0.228762459462262,-0.973483528284389
0.44921875,-0.645104159624337,-0.764096850648622
0.4501953125,-0.495597768981409,-0.86855410039723
0.451171875,-0.56698092383513,-0.82373297004747
0.4521484375,-0.461362424183432,-0.887213665068529
0.453125,-0.782092908664993,-0.623165147832167
0.4541015625,-0.851380099212321,-0.524551887300787
0.455078125,-0.975453636562171,-0.220211168317752
0.4560546875,-0.999938420133831,-0.0112219751123719
0.45703125,-0.854711159111859,0.519106850767987
0.4580078125,-0.999940216862906,0.0110739403800646
0.458984375,-0.926289430159864,0.376817049041233
0.4599609375,-0.625424456583731,0.780286771630666
0.4609375,-0.706842220892388,0.707373502217038
0.4619140625,-0.652760339585987,0.757566588451779
0.462890625,-0.953299398839586,0.302032205458869
0.4638671875,-0.964325691219878,0.264724626896809
0.46484375,-0.983523187670964,-0.180790248353889
0.4658203125,-0.3765518652698,-0.926397220380056
0.466796875,-0.357005538587836,-0.934104343089806
0.4677734375,-0.441613339030282,-0.897207633247857
0.46875,-0.0324284037169037,-0.999476001207191
0.4697265625,0.139949895773435,-0.990160545078198
0.470703125,-0.141737733234119,-0.989905377566678
0.4716796875,0.381589909176427,-0.924332993769654
0.47265625,0.656950726506177,-0.753935066906869
0.4736328125,0.596264490242345,-0.802789511543895
0.474609375,0.778003930185721,-0.628261272707798
0.4755859375,0.687527406247473,-0.726160042846941
0.4765625,0.719779831329557,-0.694204102969756
0.4775390625,0.304711843631786,-0.952445817104142
0.478515625,0.559292928005621,-0.828971509015649
0.4794921875,0.546325496594488,-0.8375743512355
0.48046875,0.826964737454167,-0.562255871542613
0.4814453125,0.901386089148251,-0.433019006853323
0.482421875,0.877884099684722,-0.478875609175738
0.4833984375,0.764910812198595,-0.644138021512122
0.484375,0.937743155503531,-0.34733286006672
0.4853515625,0.77559931412384,-0.631227411872331
0.486328125,0.628229094903814,-0.778029913232612
0.4873046875,0.729693572299263,-0.683776010191606
0.48828125,0.883983561717723,-0.467520485320014
0.4892578125,0.811232406526214,-0.584725853868885
0.490234375,0.722250251000155,-0.691633513149325
0.4912109375,0.728970476918212,-0.684546846726138
0.4921875,0.75462015344185,-0.65616367287475
0.4931640625,0.863099705598778,-0.505035879710185
0.494140625,0.927046317144472,-0.374949949188438
0.4951171875,0.993804022819037,-0.111157659378439
0.49609375,0.974799183812914,0.223090521711335
0.4970703125,0.924637077756729,0.380852152370758
0.498046875,0.978969804347762,0.204010317093596
0.4990234375,0.846339147065489,0.532646351205436
0.5,0.63519884335523,0.772349931587576
0.5009765625,0.30986686640232,0.95078100135068
0.501953125,0.405561582226879,0.91406881056368
0.5029296875,0.603386772464805,0.797450102538591
0.50390625,0.653524627017974,0.756906741733246
0.5048828125,0.31696966971922,0.948436862568262
0.505859375,0.277001039295451,0.960870791537378
0.5068359375,0.0298030812685721,0.999556916912349
0.5078125,0.14461562573778,0.989489047232342
0.5087890625,-0.0713209783207648,0.99745454625846
0.509765625,-0.113125021427395,0.993581895631669
0.5107421875,-0.420851928999072,0.907130590597984
0.51171875,-0.076615369166583,0.997061902352452
0.5126953125,-0.549263342265108,0.835650725980406
0.513671875,-0.664556324684421,0.747239751558838
0.5146484375,-0.597808212592163,0.801640627678691
0.515625,-0.177420410458469,0.984136357610819
0.5166015625,-0.313749748330765,0.949506945481627
0.517578125,-0.51671677635973,0.856157764738512
0.5185546875,-0.428229408907544,0.903671349816167
0.51953125,-0.418926217936244,0.908021563091453
0.5205078125,-0.660748460769614,0.750608957250713
0.521484375,-0.639906846919444,0.76845400797968
0.5224609375,-0.761007240298397,0.648745185205899
0.5234375,-0.927657549666383,0.373435142506679
0.5244140625,-0.990691782235833,-0.136132239014732
0.525390625,-0.915433615832203,-0.402472070836684
0.5263671875,-0.871070542750669,-0.491160444611961
0.52734375,-0.973596337732543,-0.228281939624959
0.5283203125,-0.96764675820997,0.252313661376999
0.529296875,-0.993000167066177,0.118123302081102
0.5302734375,-0.974915910026987,-0.222579007689983
0.53125,-0.898804695388999,-0.438352168536095
0.5322265625,-0.830821519281295,-0.556541199924134
0.533203125,-0.836986323115341,-0.547226088165363
0.5341796875,-0.855124407092219,-0.518425255023482
0.53515625,-0.482751532129242,-0.875758397350587
0.5361328125,-0.181662145898673,-0.983361925800541
0.537109375,-0.106727410234967,-0.994289229686659
0.5380859375,-0.0362460990908649,-0.999343801034989
0.5390625,-0.0169416305128723,-0.999857304445103
0.5400390625,0.664585333622124,-0.747213485582812
0.541015625,0.876501337340368,-0.481401147010767
0.5419921875,0.780466647677863,-0.625198745467208
0.54296875,0.985609778151629,-0.16904164334738
0.5439453125,0.854886109540824,-0.518817358912295
0.544921875,0.878603027017492,-0.477554638874206
0.5458984375,0.886524961233848,-0.462682618345196
0.546875,0.885955180145241,-0.463772704285613
0.5478515625,0.993091600875221,-0.117349908701012
0.548828125,0.918282126751537,0.395929115486271
0.5498046875,0.653425346835775,0.756992235702327
0.55078125,0.671851002871783,0.740686208002979
0.5517578125,0.800088655667913,0.599882043407473
0.552734375,0.999868083564331,-0.0162523352352418
0.5537109375,0.976300289951759,0.216418793507052
0.5546875,0.907885601051316,0.419217229788897
0.5556640625,0.996159079355455,0.0875582033043007
0.556640625,0.999970304110623,0.00766430684925647
0.5576171875,0.992881566697798,0.119103039510927
0.55859375,0.977587779559919,0.210527061445595
0.5595703125,0.960282703942915,0.279025409892398
0.560546875,0.996506743777491,0.0835006614566148
0.5615234375,0.999993403388048,-0.00336339400133678
0.5625,0.824503624110737,0.565855010520651
0.5634765625,0.408367294428736,0.912816669405445
0.564453125,0.345431282072658,0.93844304487161
0.5654296875,0.266480155964255,0.963838915949283
0.56640625,0.425710270664285,0.904857968817108
0.5673828125,0.387246491285043,0.921974526272324
0.568359375,0.278322276916362,0.960486093101972
0.5693359375,0.0385395158412396,0.999255488149128
0.5703125,-0.18895060504451,0.981984925606424
0.5712890625,-0.485883102242429,0.874021931008328
0.572265625,-0.13221701304273,0.991219150456438
0.5732421875,-0.042572080910564,0.999091780439277
0.57421875,0.022650358067734,0.999741831221287
0.5751953125,-0.566888443717518,0.823792606731736
0.576171875,-0.659519742179226,0.751685091121824
0.5771484375,-0.844011556677301,0.536321973010698
0.578125,-0.790524841646561,0.612427335509108
0.5791015625,-0.892782802773782,0.450483777300275
0.580078125,-0.98346626754906,0.181082516201305
0.5810546875,-0.911006726704539,-0.412388593931045
0.58203125,-0.679826869579137,-0.733371425263448
0.5830078125,-0.847073155806599,-0.531474274806215
0.583984375,-0.672756384502327,-0.739862562207046
0.5849609375,-0.823318583387372,-0.56757787281174
0.5859375,-0.933252899393114,-0.359217668068315
0.5869140625,-0.90174192688474,-0.432272835755215
0.587890625,-0.897587715209043,-0.440833983194442
0.5888671875,-0.987774879758098,-0.155887022543811
0.58984375,-0.987016356918399,0.160619381705743
0.5908203125,-0.714253326172308,0.699887176233203
0.591796875,-0.677259621736491,0.735744030332042
0.5927734375,-0.819548444285002,0.57300979125486
0.59375,-0.745857573186091,0.666105362480181
0.5947265625,-0.759019778861098,0.651067468624903
0.595703125,-0.937170537335434,0.348871405195345
0.5966796875,-0.851575922088189,0.524231172608557
0.59765625,-0.79853589096465,0.601947094233496
0.5986328125,-0.277111026082474,0.96083783886089
0.599609375,-0.429035458896807,0.903287567904662
0.6005859375,-0.0579323091623071,0.998320613573003
0.6015625,-0.112198490163491,0.993686104204986
0.6025390625,0.103826849616261,0.994595039137138
0.603515625,0.23255485857388,0.972582924141255
0.6044921875,-0.0604209396690348,0.998172643620728
0.60546875,0.227042103662123,0.973884954056355
0.6064453125,0.0637313290960175,0.997967102796641
0.607421875,0.0823758447963481,0.996601344955315
0.6083984375,-0.0358473350193464,0.999357281445368
0.609375,0.288675329938889,0.957427049971386
0.6103515625,0.873151546893139,0.487448846844862
0.611328125,0.920578805928056,0.39055686424384
0.6123046875,0.867495307010534,0.497445368303893
0.61328125,0.842072543309382,0.539364286854594
0.6142578125,0.21642355940272,0.976299567275911
0.615234375,0.359154959633638,0.933277942040054
0.6162109375,0.518038386024499,0.855357414759099
0.6171875,0.446808229119738,0.8946298020831
0.6181640625,0.258623041993631,0.965978363394429
0.619140625,0.22793612634734,0.973675401528333
0.6201171875,0.608244235939851,0.793749088020252
0.62109375,0.327665879159842,0.944792959817929
0.6220703125,0.347924335623175,0.937521910411487
0.623046875,0.452885178354118,0.891568107913766
0.6240234375,0.825767299983144,0.564010676849941
0.625,0.815688804213844,0.578490502269677
0.6259765625,0.394306708037178,0.918978621368827
0.626953125,-0.0988017303666406,0.99510688099955
0.6279296875,-0.0842905482558612,0.996441577157766
0.62890625,-0.0785771812137012,0.99690836751317
0.6298828125,-0.54631380729773,0.837581189520646
0.630859375,-0.209090427167658,0.977896832670492
0.6318359375,0.220905346315402,0.975295775674947
0.6328125,0.130310912200341,0.991473836704053
0.6337890625,-0.343368242696592,0.939201097817186
0.634765625,-0.645977300786247,0.763356914622859
0.6357421875,-0.71694156974015,0.6971335867767
0.63671875,-0.652608341188325,0.757695720751437
0.6376953125,-0.589773649404822,0.807568879231026
0.638671875,-0.238622029157977,0.971112753300873
0.6396484375,-0.0977509401796679,0.995210670362694
0.640625,-0.215127217922706,0.976585789789409
0.6416015625,-0.687067694350689,0.726593087995178
0.642578125,-0.776880580017881,0.629647597100013
0.6435546875,-0.678035191717717,0.735029122508126
0.64453125,-0.726247740765315,0.687432724836419
0.6455078125,-0.890417853940435,0.455143469089488
0.646484375,-0.812228665824647,0.583338774380636
0.6474609375,-0.869391590661653,0.494123257807402
0.6484375,-0.876264125411169,0.481830581942028
0.6494140625,-0.820719978183012,0.571330241275214
0.650390625,-0.603264512648284,0.797540879807139
0.6513671875,-0.799646916224913,0.600470096304808
0.65234375,-0.693431744372579,0.720521993474665
0.6533203125,-0.592852154905751,0.805311026627519
0.654296875,-0.535027651685866,0.844834267247668
0.6552734375,-0.267461907982565,0.9635682185687
0.65625,-0.435118267650235,0.900373076671735
0.6572265625,0.0520171952374485,0.998645987884314
0.658203125,0.0312609238913829,0.99951105664482
0.6591796875,-0.190048086320088,0.981774578303172
0.66015625,-0.24036686518148,0.97068188259522
0.6611328125,-0.498661166921404,0.866796738204183
0.662109375,-0.603964435667283,0.797010981860309
0.6630859375,-0.810331545067692,0.58597127218409
0.6640625,-0.786598048829126,0.617465022762813
0.6650390625,-0.944082171392921,0.329709566733297
0.666015625,-0.968702729865698,0.248222815003379
0.6669921875,-0.9474187069208,0.319995833783741
0.66796875,-0.984132235004797,0.177435309410942
0.6689453125,-0.998608794992337,-0.0527258908434892
0.669921875,-0.999994564544232,-0.00330966320026081
0.6708984375,-0.994526582004091,-0.104483693539839
0.671875,-0.961779751801557,0.273824165393488
0.6728515625,-0.99998028549562,0.00627639618630444
0.673828125,-0.954238006012736,0.299048143966491
0.6748046875,-0.977638700124751,0.210291594573242
0.67578125,-0.960635754855092,-0.277811422608038
0.6767578125,-0.542758036414693,-0.839889250999154
0.677734375,-0.428983093072457,-0.903312973349551
0.6787109375,-0.212697583366869,-0.977118498433866
0.6796875,-0.175607047887864,-0.98446075934293
0.6806640625,-0.619194289258669,-0.785238342226997
0.681640625,-0.441212425526684,-0.897403910896755
0.6826171875,-0.134009539920174,-0.990981143585759
0.68359375,-0.35164308377013,-0.936135313601556
0.6845703125,-0.456866505551187,-0.889537319968069
0.685546875,-0.665928156853635,-0.746018322437777
0.6865234375,-0.562142056910564,-0.827042033358348
0.6875,-0.733866938718324,-0.679294362097377
0.6884765625,-0.333197600980526,-0.942857822166834
0.689453125,0.141068289070577,-0.990000358864515
0.6904296875,0.274481559302234,-0.961592491263364
0.69140625,0.22168324103632,-0.975118889073099
0.6923828125,0.464872156801953,-0.88537798990208
0.693359375,0.220673537665025,-0.975347885098324
0.6943359375,0.0210691571083783,-0.99977817430183
0.6953125,0.587507884876543,-0.809218617651833
0.6962890625,0.579063627489593,-0.815282528493221
0.697265625,0.473126605896549,-0.880994607689174
0.6982421875,0.5054861781197,-0.862834867663945
0.69921875,0.80748331921861,-0.589890646061158
0.7001953125,0.83877426922164,-0.544479577595381
0.701171875,0.744366570327199,-0.667771438522102
0.7021484375,0.876125419393628,-0.482083534906294
0.703125,0.773728183329103,-0.633517942490402
0.7041015625,0.953280403106208,-0.30208733661904
0.705078125,0.960644311365564,0.2777819161373
0.7060546875,0.822044609531752,0.569423345001363
0.70703125,0.68238360942779,0.730994456529882
0.7080078125,0.95216056616946,0.305598684187168
0.708984375,0.895055350992389,0.445955399328575
0.7099609375,0.750193537185825,0.661218586939729
0.7109375,0.537267469954706,0.843411841772726
0.7119140625,0.00161129523445933,0.999998636419908
0.712890625,-0.191596459116832,0.981473766317344
0.7138671875,0.0373980697294338,0.999300416835136
0.71484375,0.200432058439781,0.979707571308906
0.7158203125,0.553564186823189,0.832806503911446
0.716796875,0.9087919894098,0.417251794660362
0.7177734375,0.999683931659902,0.02520674261208
0.71875,0.99975205055615,0.0223424743337124
0.7197265625,0.998820783271258,-0.048583862078306
0.720703125,0.997649533040525,-0.0685432725646386
0.7216796875,0.997934020512214,0.0642665800969502
0.72265625,0.99977588907365,-0.0212290894766388
0.7236328125,0.965161692913266,-0.261658985246781
0.724609375,0.978470369959946,-0.206393545296395
0.7255859375,0.961797659083399,0.273765939280611
0.7265625,0.876546444637318,0.481319911196314
0.7275390625,0.518144422275221,0.855295808213106
0.728515625,0.655153313598405,0.755499066437323
0.7294921875,0.827513655837061,0.561450721668622
0.73046875,0.6897176040961,0.72408244638793
0.7314453125,0.789955123685063,0.61316936088728
0.732421875,0.847344094211241,0.531049666766257
0.7333984375,0.94114413887232,0.338014012185164
0.734375,0.975605546421656,0.219546033906726
0.7353515625,0.865506337293704,0.500904431686211
0.736328125,0.810732921430093,0.585421728096093
0.7373046875,0.744536663317876,0.667586441243112
0.73828125,0.483482316515839,0.875357820066945
0.7392578125,0.651375740970037,0.758759535199333
0.740234375,0.30132997346565,0.953523274650016
0.7412109375,0.063255647525289,0.998000556746114
0.7421875,0.248705711723994,0.968582395651121
0.7431640625,-0.0875425771276349,0.996164469836113
0.744140625,0.286471820892045,0.958093301573403
0.7451171875,0.115555821572894,0.993305182742305
0.74609375,0.260155662433287,0.965571598650611
0.7470703125,0.0951192987253219,0.995470642373208
0.748046875,-0.0170902043687292,0.999858692881942
0.7490234375,0.0916843534338816,0.995792880145727
0.75,-0.24488021941615,0.969558228757926
0.7509765625,-0.476306973963091,0.879284428542647
0.751953125,-0.325795156924659,0.945445373994947
0.7529296875,-0.667464279093813,0.744648155571578
0.75390625,-0.302657652530209,0.953104286629786
0.7548828125,-0.663083928883866,0.748551350053827
0.755859375,-0.835047035412655,0.55018712185949
0.7568359375,-0.991431112662463,0.130666713561377
0.7578125,-0.985976076330961,0.166915002594352
0.7587890625,-0.991870072859482,0.127291824228386
0.759765625,-0.96662533150615,0.256212698001115
0.7607421875,-0.989067234093831,0.147497388389198
0.76171875,-0.891068830475815,-0.453878971022071
0.7626953125,-0.999851073873143,-0.017538844212411
0.763671875,-0.998484975723448,-0.055113829502358
0.7646484375,-0.999999945587101,0.00314519336212365
0.765625,-0.998994301105028,0.044960059870606
0.7666015625,-0.996284669962352,0.0861799603271548
0.767578125,-0.976190267837892,-0.216939361037186
0.7685546875,-0.997510965643891,0.0705841720025719
0.76953125,-0.999844079150966,-0.0179648158173512
0.7705078125,-0.997983293820446,0.0635632372978053
0.771484375,-0.985125845546079,0.171866251734163
0.7724609375,-0.995151177931685,0.0984127886250387
0.7734375,-0.988773513732418,0.149459573217276
0.7744140625,-0.801121490685242,0.59851113580663
0.775390625,-0.870638442289867,0.491934879191991
0.7763671875,-0.218100457909742,0.975932073876351
0.77734375,0.0633358155692121,0.997997891582447
0.7783203125,0.0727313045755919,0.9973571657656
0.779296875,0.403731663241582,0.914883546068938
0.7802734375,0.514185065691538,0.857685768218328
0.78125,0.44392757079007,0.896068899125228
0.7822265625,0.530664550808223,0.847588516917328
0.783203125,0.691386522723763,0.722492792829764
0.7841796875,0.681893654257502,0.731459050192126
0.78515625,0.739929279662138,0.672693245663893
0.7861328125,0.586912142818588,0.809656363240348
0.787109375,0.759265904041513,0.65078765882897
0.7880859375,0.798201523919363,0.602397570035424
0.7890625,0.80730722586039,0.590138583932071
0.7900390625,0.871772840018435,0.489918993882831
0.791015625,0.858359817358233,0.513056382295536
0.7919921875,0.996195309466568,-0.0871970920741809
0.79296875,0.99968769280984,0.0251583845653784
0.7939453125,0.890735121194166,0.454532035549273
0.794921875,0.739930074454752,0.672690058967988
0.7958984375,0.432349330317878,0.90171044435324
0.796875,0.467209394548646,0.88415104693602
0.7978515625,0.860393658399967,0.509639341726022
0.798828125,0.881089993841945,0.472958696718858
0.7998046875,0.749787341251968,0.661686065252075
0.80078125,0.838267555542764,0.545267834530829
0.8017578125,0.154291678742878,0.988030153446672
0.802734375,0.0586188414748388,0.99828519856467
0.8037109375,0.469266541248125,0.883061147529931
0.8046875,0.630668875620132,0.776057246471926
0.8056640625,0.865646776836753,0.500663297452882
0.806640625,0.682861595947567,0.730554179315235
0.8076171875,0.805097458101024,0.593150453932509
0.80859375,0.742256029411249,0.670123363080671
0.8095703125,0.988975421672363,0.148104338112557
0.810546875,0.999997102297544,-0.00337445754148889
0.8115234375,0.990386857446285,-0.138345452273908
0.8125,0.815393691400356,-0.578911669573735
0.8134765625,0.882467771233378,-0.470378811043835
0.814453125,0.994724345777197,-0.102613206627517
0.8154296875,0.898104513612537,0.439788900365976
0.81640625,0.826396370558582,0.563095805617696
0.8173828125,0.463909368743531,0.885886528072074
0.818359375,0.725117127528601,0.688630520956075
0.8193359375,0.969402381053592,0.245491072414418
0.8203125,0.966911933830848,0.25512380375565
0.8212890625,0.992334032285711,0.123606471870178
0.822265625,0.970310465511309,0.241873956918292
0.8232421875,0.832708343526876,0.553715368243311
0.82421875,0.758528035728311,0.651642378304199
0.8251953125,0.965169786418551,-0.261629236555865
0.826171875,0.976692787997065,-0.214648049591356
0.8271484375,0.999932233045767,-0.0117523015924609
0.828125,0.999188438109284,0.0403119389901658
0.8291015625,0.795437262687944,0.606037990709453
0.830078125,0.735045351811242,0.678019775402262
0.8310546875,0.275555576211828,0.961286434666135
0.83203125,0.0147855295239267,0.99989193074623
0.8330078125,-0.244266256395471,0.969709690479178
0.833984375,-0.298941161209671,0.954273064120764
0.8349609375,-0.669022036311804,0.743244518059877
0.8359375,-0.646584518832675,0.762844255862744
0.8369140625,-0.476929725790851,0.878943078560914
0.837890625,-0.24640880190187,0.969167469463751
0.8388671875,-0.415997878200546,0.909367168339563
0.83984375,-0.557824845989027,0.829960434446087
0.8408203125,-0.277206706969774,0.960811804229125
0.841796875,-0.463309679781484,0.886198077681015
0.8427734375,-0.792177863336781,0.610292655292476
0.84375,-0.968759457701631,0.248008075789157
0.8447265625,-0.938686536474979,0.344776165948258
0.845703125,-0.806113212982723,0.591763893954198
0.8466796875,-0.554942582867878,0.831890466379494
0.84765625,-0.75982952354456,0.650124690719576
0.8486328125,-0.747075928169729,0.664740984055093
0.849609375,-0.740514912398221,0.672042173415504
0.8505859375,-0.541103967213169,0.840957498925512
0.8515625,-0.652076723965364,0.758154973904093
0.8525390625,-0.66893724588972,0.743320912832672
0.853515625,-0.749367374119119,0.662156746547778
0.8544921875,-0.743847743414028,0.668351369423872
0.85546875,-0.686516128589162,0.727116650600064
0.8564453125,-0.896964451894702,0.44210608508218
0.857421875,-0.873593939745682,0.486658655186296
0.8583984375,-0.89481548165766,0.446439542684474
0.859375,-0.768589631306359,0.639744472875615
0.8603515625,-0.957179758416488,0.289499452622643
0.861328125,-0.998306568149846,0.0581981436434598
0.8623046875,-0.926482158767002,0.376342712724814
0.86328125,-0.93475886022309,0.355287044770391
0.8642578125,-0.666266697921525,0.745715561096936
0.865234375,-0.601998608177367,0.798499021022379
0.8662109375,-0.423781315346974,0.905766199166618
0.8671875,-0.25675923437018,0.9664769558177
0.8681640625,0.262822665005418,0.964845719690699
0.869140625,0.401647471698783,0.915796032022993
0.8701171875,0.666775017858856,0.74526112157804
0.87109375,0.909178080618515,0.416411192814767
0.8720703125,0.734896552137987,0.678181481193794
0.873046875,0.895736377732739,0.444589029761989
0.8740234375,0.962009017466812,0.273023284887965
0.875,0.989809862365956,0.142404482845776
0.8759765625,0.985164022239811,0.171622174020361
0.876953125,0.967398943508258,0.253262601149839
0.8779296875,0.99677034828355,0.0803214406298155
0.87890625,0.993150140581325,-0.116856575790401
0.8798828125,0.991950402321454,0.126637403581459
0.880859375,0.997600403436069,-0.0692496350047856
0.8818359375,0.999987116075709,-0.00529591993933265
0.8828125,0.989775841351106,0.142639519223428
0.8837890625,0.878918871698252,0.476973652867873
0.884765625,0.726030889951271,0.687663724575397
0.8857421875,0.576747394389245,0.816923921993711
0.88671875,0.313279335091838,0.949662206596749
0.8876953125,0.146293912029236,0.989242365122007
0.888671875,-0.108468270319075,0.994101101489646
0.8896484375,-0.281194426052443,0.959652035500759
0.890625,-0.301606766208791,0.953433636135142
0.8916015625,-0.385904390711867,0.92254004847966
0.892578125,-0.0966319250882317,0.995321343462934
0.8935546875,-0.240580097709276,0.970630161082063
0.89453125,-0.0213862455044447,0.999772134809739
0.8955078125,-0.228155161533114,0.973625654604803
0.896484375,-0.189558355857461,0.981870600949096
0.8974609375,-0.410804802124461,0.911724560877415
0.8984375,-0.56416172214713,0.825665677874319
0.8994140625,-0.757970388838484,0.65229069439918
0.900390625,-0.89540414408491,0.445256868637199
0.9013671875,-0.924213538696059,0.381879013431742
0.90234375,-0.519127296098855,0.854698248771926
0.9033203125,-0.680150498816332,0.733074037849299
0.904296875,-0.827412740374735,0.561596299021379
0.9052734375,-0.884450317833111,0.466636776493287
0.90625,-0.522923975193441,0.852380643878678
0.9072265625,-0.457102851965447,0.889415104599859
0.908203125,-0.411025845616927,0.911624922501125
0.9091796875,-0.300041940085835,0.953927188547319
0.91015625,-0.415796921376433,0.909458721989491
0.9111328125,-0.293987235672406,0.95581052109319
0.912109375,-0.593062110302174,0.805158109053607
0.9130859375,-0.192192879538407,0.981358315894643
0.9140625,0.0979784575714449,0.995189317392999
0.9150390625,0.275195438818163,0.96138911418011
0.916015625,0.0936855218811845,0.995602696698588
0.9169921875,0.235240114132399,0.971938167637968
0.91796875,0.388685049816905,0.921371713006056
0.9189453125,0.339115957980634,0.940745591816281
0.919921875,0.635530462432112,0.772077025172838
0.9208984375,0.434905736464669,0.900477041278244
0.921875,-0.0457066242523217,0.998955857872872
0.9228515625,0.0456098930264342,0.998960279058787
0.923828125,0.327951257751838,0.944695716015584
0.9248046875,0.348460437943069,0.937324568391231
0.92578125,0.0726769117180231,0.997356551001314
0.9267578125,-0.34374285510235,0.939064892799327
0.927734375,-0.0891356687221598,0.996020511964734
0.9287109375,0.0154908363029484,0.999880549731737
0.9296875,-0.115664841184713,0.99328884220811
0.9306640625,0.024896004915487,0.999690554170851
0.931640625,-0.157139690213311,0.987576899749507
0.9326171875,-0.167028544096828,0.985952572725981
0.93359375,-0.146480215175166,0.989213804283205
0.9345703125,-0.419755819218976,0.907637278771572
0.935546875,-0.383840337989019,0.923399680057249
0.9365234375,-0.485565302160596,0.874200623840579
0.9375,-0.52888021541155,0.848696713249501
0.9384765625,-0.781524953576881,0.623874298453574
0.939453125,-0.943791708169213,0.330541381219378
0.9404296875,-0.999333083187474,-0.0365294559990759
0.94140625,-0.691990164514275,-0.721907414882005
0.9423828125,-0.989106988403029,0.147200777641808
0.943359375,-0.965713274788397,0.259612376721002
0.9443359375,-0.992201154314583,0.124649848078528
0.9453125,-0.991201486944183,0.132368660978503
0.9462890625,-0.999900563939149,-0.0141672990896811
0.947265625,-0.998757438685829,0.0498641075314397
0.9482421875,-0.871877733838188,0.489726056089629
0.94921875,-0.794959717001553,0.606664191384312
0.9501953125,-0.680379472508974,0.732861628243425
0.951171875,-0.543373343570804,0.839492586180121
0.9521484375,-0.66312466192263,0.748510571408196
0.953125,-0.674312311743597,0.738447898629861
0.9541015625,-0.408084702732731,0.912945380688732
0.955078125,-0.893250932518225,0.449561079588388
0.9560546875,-0.903703047308129,0.428162580097792
0.95703125,-0.823249871430916,0.567681287067356
0.9580078125,-0.819132326316891,0.573606682759984
0.958984375,-0.965289106884523,0.261188313910115
0.9599609375,-0.686986094790317,0.726672210468306
0.9609375,-0.415218324883867,0.909723110819556
0.9619140625,0.0133883394859707,0.999911425717119
0.962890625,-0.277062778351588,0.96085335700711
0.9638671875,-0.297859029325246,0.95461142127244
0.96484375,-0.566423904940417,0.824115901625112
0.9658203125,-0.329186453803523,0.944266560967218
0.966796875,-0.796642305233203,0.604453552424537
0.9677734375,-0.902669689511913,0.430337647326504
0.96875,-0.948525736336481,0.316705379771603
0.9697265625,-0.967243161432294,0.253858252574636
0.970703125,-0.906585966670569,0.422025322045764
0.9716796875,-0.900885529407929,0.434060780614152
0.97265625,-0.831253856882131,0.555896143782196
0.9736328125,-0.596213926141241,0.802827784477207
0.974609375,-0.211812304237732,0.977312153583806
0.9755859375,-0.353207635409364,0.935546801425303
0.9765625,-0.332992981769881,0.942931134775494
0.9775390625,-0.307999133689847,0.951388462012628
0.978515625,-0.0699327093018581,0.99755303825067
0.9794921875,0.373219485528647,0.927745266127232
0.98046875,0.184653535017996,0.982805742656367
0.9814453125,0.527714220321295,0.849423708455323
0.982421875,0.78858756603592,0.614924502106637
0.9833984375,0.687964964429725,0.725745617123351
0.984375,0.999910595519819,-0.0134645472426741
0.9853515625,0.990075622690172,0.140541606475208
0.986328125,0.989757702837111,0.142763340780151
0.9873046875,0.945999467771983,-0.324171057768856
0.98828125,0.600229823876938,-0.79982874807545
0.9892578125,0.185883574404708,-0.982572715561675
0.990234375,-0.15820608630705,-0.987407735549047
0.9912109375,0.143079668717249,-0.989712791857541
0.9921875,-0.337148275873694,-0.941453260678361
0.9931640625,-0.384738407999124,-0.923027395919027
0.994140625,-0.0776635582937006,-0.996981237496767
0.9951171875,0.0789741717214501,-0.996878586923825
0.99609375,0.462592151049766,-0.886573367104615
0.9970703125,0.355853133979041,-0.934543934925538
0.998046875,0.576937395776213,-0.816790695679396
0.9990234375,0.882508528578114,-0.470300431831042
1,0.700349152856795,-0.713803098401974


==> Data/Intro/h2-4Omega10Sigma10Start.csv <==
t,TDSL1,TDSL2,TFSL1,TFSL2,MDSL1,MDSL2,MFSL1,MFSL2,Midpoint1,Midpoint2
0,1,0,1,0,1,0,1,0,1,0
0.03125,0.339859874595994,0.936376094102258,0.277787762386883,0.960566305518768,0.335741604476642,0.941954175881212,0.25145876712478,0.967868011886976,0.411900187424499,0.911228969849939
0.0625,0.288040930232179,0.952754778788532,0.23820152546496,0.971445110997024,0.286509593185076,0.95807742247124,0.217744252136713,0.976005889598943,0.347207764913859,0.937788236642445
0.09375,0.855610667325732,0.510265280322596,0.886668782270892,0.462891249457899,0.858296394743195,0.513154525595168,0.874502070636312,0.485021813552334,0.91579327895645,0.401649945693791
0.125,0.128346289782026,1.00241080552066,0.165824525571138,0.990103597873411,0.102543078369312,0.994728699274904,0.0855061754773955,0.996337656180723,0.281283317284294,0.959624772533123
0.15625,0.606861785807396,0.810376416948088,0.670937133836647,0.746751618886044,0.582386599378535,0.812912118625996,0.607584762171765,0.794254862264816,0.742509210341769,0.669835867185441
0.1875,-0.505423237741838,0.954382768311677,-0.445169571276692,0.918266493984859,-0.441371149001132,0.897324786716599,-0.474919216230238,0.880029491854308,-0.20977382287606,0.977749947553574
0.21875,-0.810229178732705,-0.686592177439048,-0.546279649287014,-0.861448082804596,-0.790443740729888,-0.612534861371001,-0.49952164962283,-0.866301500653895,-0.966596423427306,-0.256303279192775
0.25,-0.809540833755465,-0.687404807271106,-0.553480112084565,-0.856834592827126,-0.795086349395125,-0.606496463592479,-0.509707888193242,-0.860347625783093,-0.972632128207585,-0.2323505108352
0.28125,0.104627585702474,-1.0909798639081,0.357920549079042,-0.964085603446787,0.0370366497100496,-0.999314039514305,0.366332610232823,-0.930484086356476,-0.412422018782428,-0.910992917147423
0.3125,1.12230645882966,0.0979708265632768,0.896208108387312,0.501599616572693,0.999222394473522,0.0394318319913778,0.845310431969052,0.53427566843938,0.856294994130199,-0.516487025040471
0.34375,1.11392157596024,0.156485538107516,0.908225525273393,0.480307995291403,0.987590129677987,0.157055830681334,0.849962736119275,0.526843015982534,0.95575434600161,-0.294165053688849
0.375,1.02400272038175,-0.464770541666839,1.01753563709755,-0.142108171232601,0.917189708510172,-0.398451269824759,0.997348018140915,-0.0727816524916802,0.617297491917543,-0.786729466738425
0.40625,-0.698379154324725,0.878808430465802,0.287708137775476,-0.986449787025579,-0.634351217091594,0.773045216885544,0.351725139470528,-0.936103448275199,0.0769782473937675,0.997032495293328
0.4375,0.549284927485126,0.881344835417327,-0.87220926882908,-0.523036578457561,0.461377775123781,0.887203916711902,-0.792978718961421,-0.609249530883837,0.99180353842189,0.127770060674652
0.46875,-0.493833420726767,0.912913038087356,0.0686121746025247,-1.01469356317093,-0.539822865078942,0.841778930095531,0.183160919935553,-0.983083226559699,0.435251414932215,0.900308643260316
0.5,-0.616790526068502,-0.802239294312235,0.585068846632458,0.830567277254828,-0.56163875860498,-0.827382853701143,0.47107441143075,0.88209378856528,-0.973052545752223,0.23058266242914
0.53125,0.945660024027534,-0.190705478165701,-0.881338076147937,-0.506295375170508,0.994157845959657,-0.107938218823757,-0.802697984312696,-0.596386199461434,0.0519749567556877,-0.998648197738037
0.5625,-0.471745305497459,0.845447010003301,0.782159234599451,0.6482821629454,-0.566514388638207,0.82405214595816,0.695068548462452,0.718943854460449,0.860533623317306,0.509393270364583
0.59375,-0.81787761115371,-0.46096419687652,-0.696523317399826,0.744439172228851,-0.837076065906704,-0.547086967564356,-0.779102487172853,0.62689701507034,-0.338368584366711,0.941013454667903
0.625,-0.605401774616196,0.779190360618214,0.888587590807996,0.483148506183236,-0.689393188627986,0.724387237754915,0.817006635730891,0.576628742242463,0.916041390174969,0.401083273446658
0.65625,-0.915306255625383,-0.371250079010233,-0.315267180694806,0.961067045110664,-0.88290776943319,-0.469546281057406,-0.418638611807193,0.90815317541521,-0.0536489323265375,0.998559669129799
0.6875,0.404482400679053,-0.911310621637711,-0.855454389554873,-0.539096288863083,0.498082155911649,-0.867129751428557,-0.78559930140382,-0.618735981616103,-0.998530885447171,0.0541820224885045
0.71875,0.660905646046826,0.71830084150061,1.00244558629829,-0.139149783706138,0.609634845246246,0.79268227777615,0.999995606995984,-0.00311914356047401,0.150443187694667,-0.988618462406543
0.75,-0.734338073214288,0.638574629655159,-0.10191869820371,1.00691058218953,-0.810218218920054,0.586128207741668,-0.229747130277418,0.973250704223641,0.998454552755621,0.055570882791797
0.78125,-0.147852054702259,0.962859136070815,0.630568490528297,0.7912137355736,-0.237778562976611,0.971319304456057,0.523577269796416,0.851978591101495,0.760823675943384,-0.648958358492047
0.8125,0.919157004777249,0.429318666071576,0.672903206830809,-0.765394091392091,0.881067244247713,0.472990853330145,0.742968436959045,-0.669326926374477,-0.603996619136156,-0.79698661145436
0.84375,-0.985777608365922,0.370616913773295,-0.884170037707628,0.506821542604413,-0.948697350556103,0.316185346384156,-0.96936159715957,0.245639691755503,0.992427226218271,-0.122832306117437
0.875,0.440704092690171,0.959468308183661,1.01841934481645,-0.0380274512460174,0.384656178607375,0.923059835807493,0.972707503803731,0.232036348911112,-0.392822968021646,-0.919613881233305
0.90625,-0.978309385562881,0.328971322443179,-0.343356569914505,0.959691871162872,-0.964257701348554,0.264965923602926,-0.537332950840015,0.843370651080909,0.914808158605109,-0.403888045599526
0.9375,-0.942513810827758,0.422410563500271,-0.268305782375695,0.983290342099188,-0.933450462664996,0.358706131856116,-0.459384139462409,0.888238080195604,0.875868700096942,-0.482549004812571
0.96875,-0.967842487150621,-0.319507097896042,-0.814917267413321,0.612321565916816,-0.934353857112753,-0.35634557839536,-0.912839567756104,0.408319235694344,0.993045587018899,0.117728433087996
1,-0.00141966236159106,1.00849261121649,0.436234811171134,-0.921262752641287,-0.0455465111028374,0.998961871737527,0.587173970160597,-0.809461180950026,-0.430437628201582,-0.902620058138844


==> Data/Kubo/Non-linearKubooscillator_OuterIter=1_Miter=40_Mbatch=25_Nh=21_TDSL_TFSL_M_MDSL_MFSL_tend=1_Strong_Param=10_0.3Endpoint.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
3.0517578125e-05,11.112539,3.00001907348633,0.000464107100891454,2.70473533077419e-05,11.6556515751599,8.629751,3.00001373291016,0.00046386495392839,2.70438684376409e-05,11.6602335264224,10.234823,3,0.000467961684030786,2.63815231933659e-05,11.2750783209979,11.114392,3,0.000462647501539987,2.73342277058193e-05,11.8164380504957,9.237757,3,0.000462271078920374,2.73776108702006e-05,11.8448296329247
6.103515625e-05,5.711792,3.00538787841797,0.000685709022776641,4.36013754154003e-05,12.7171654352294,4.374155,3.00417938232422,0.000685258886090378,4.3557475085278e-05,12.7127063856953,5.16757,3.00005340576172,0.000697847860880605,4.43266320510273e-05,12.7038096799758,5.74,3.00004577636719,0.000683041484608893,4.34568361655712e-05,12.7245085825071,4.611974,3.00002899169922,0.000682718779792178,4.31964945144923e-05,12.6542570068576
0.0001220703125,2.755214,3.11335754394531,0.000948062756315819,5.92369725660152e-05,12.4964243498417,2.125428,3.09899291992188,0.000947011784022892,5.91697383763841e-05,12.4960933696161,2.39566,3.00973815917969,0.00098796046131048,6.08220934339902e-05,12.3126574019597,2.602765,3.00942077636719,0.000936036833911134,5.71202651767116e-05,12.204704581558,2.246875,3.00751342773437,0.000934561061619536,5.70725889712184e-05,12.2137742123163
0.000244140625,1.494384,3.45759887695313,0.00134133008559737,7.36322302106341e-05,10.9789873501334,1.157545,3.4353271484375,0.00134057448669129,7.32450456489904e-05,10.9274115502181,1.285429,3.156005859375,0.00144047221011042,8.02437780397633e-05,11.1413156708677,1.371384,3.15118408203125,0.00131475457435113,7.54355130677905e-05,11.475223519191,1.160048,3.13441162109375,0.00131246419480338,7.49726002273973e-05,11.42470789287
0.00048828125,0.786406,3.7382568359375,0.00208709469974537,0.000123983670744338,11.8809818030265,0.617598,3.7181396484375,0.00208218846358152,0.00012311398474152,11.8254410582753,0.730015,3.523046875,0.00233884500672724,0.00013533036917176,11.5724102095272,0.767625,3.51181640625,0.0020174720535234,0.000129353125978263,12.8232880105928,0.647482,3.4876220703125,0.0020151684234039,0.000126610854371222,12.5657838720357
0.0009765625,0.414932,3.8918212890625,0.00314403119820543,0.000222199934996722,14.1347156557194,0.316811,3.8557373046875,0.00313929604097586,0.000221986020413072,14.142407566256,0.367817,3.790380859375,0.00375951917020736,0.000257451876467316,13.6960001963824,0.404038,3.7650390625,0.00301631253751606,0.000192074338532952,12.7357053451182,0.333988,3.74501953125,0.00302186822863781,0.000192358731362163,12.7311131265889
0.001953125,0.201032,3.98046875,0.00525221824912781,0.000279318708679492,10.6362186577405,0.158216,3.931005859375,0.00523873830159222,0.000276052663278453,10.538898772422,0.19748,3.971923828125,0.00693888581272582,0.000381861791747967,11.0064296215291,0.203255,3.908203125,0.00492494385339545,0.000221225487650801,8.98387856739846,0.172703,3.868310546875,0.00490598765477613,0.000215746474597238,8.79523104332323
0.00390625,0.103178,4.00224609375,0.00918682860833026,0.000553002269474127,12.0390244131187,0.081274,3.97294921875,0.00916799486350396,0.00055509730091499,12.1094592477299,0.097591,4,0.0130031152502727,0.000651904394908117,10.0268955917228,0.103319,3.9853515625,0.00838392574736,0.000587805906662379,14.0222116553805,0.086352,3.9373046875,0.00841289700145442,0.000599726188565837,14.2573049084556


==> Data/Kubo/Non-linearKubooscillator_OuterIter=1_Miter=40_Mbatch=25_Nh=21_TDSL_TFSL_M_MDSL_MFSL_tend=1_Strong_Param=10_10Endpoint.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
3.0517578125e-05,13.147462,3.85817947387695,0.0183140598966702,0.00110078950439489,12.0212504557226,8.505465,3.00001220703125,0.0164233307139381,0.00112568544871283,13.7083697371749,10.992906,3.36658706665039,0.0190984115020907,0.00126156788021976,13.2112336157555,11.482017,3.36666107177734,0.0181686277335964,0.00112434120111092,12.3767322177212,8.762956,3,0.0163766920794255,0.00111863601377689,13.661318272965
6.103515625e-05,6.537533,3.99733428955078,0.0276377788369795,0.00148098057994561,10.7170738190006,4.120068,3.00406036376953,0.0226584745360013,0.00166182697147525,14.6684806060958,6.083071,3.90475921630859,0.0293926265465567,0.00173717654257841,11.8204920531807,6.605439,3.90481414794922,0.0273627878660634,0.00143044239611839,10.4553849053699,4.459183,3.0000244140625,0.0226612785326787,0.00167794610673223,14.8089270807253
0.0001220703125,3.252934,3.99999694824219,0.04515949255719,0.00298704778861768,13.2288811032803,2.087806,3.09755859375,0.0319048389869198,0.00216462466542369,13.5692561640015,3.08528,3.99874877929688,0.050475860333452,0.00359379496888009,14.2396581064251,3.334792,3.9987060546875,0.0445388517084779,0.00288573654708366,12.9582889382591,2.166578,3.00738220214844,0.0316816342970194,0.00216251830614468,13.6515577818417
0.000244140625,1.623604,4,0.0769621222021159,0.00499916682687229,12.991239544418,1.137714,3.47199096679687,0.0450252519464914,0.00286905345826263,12.7441972414602,1.540938,4,0.0889353050843704,0.00569299364313243,12.8025504331079,1.648966,4,0.0762927198232765,0.00484282209291222,12.6953714695978,1.136052,3.1333984375,0.0450606580543691,0.00305641133134286,13.5657642977831
0.00048828125,0.893517,4.00113525390625,0.13686947411046,0.0102736044727046,15.0122655756145,0.630937,3.85341796875,0.0621682150192254,0.00410112684569931,13.1936451591253,0.777152,4,0.165592917807236,0.01141052496613,13.7814166417586,0.833767,4,0.135150914889906,0.010352719419823,15.3202357945653,0.633622,3.54759521484375,0.0636955817617042,0.00415046871727294,13.0322028702102
0.0009765625,0.432629,4.058349609375,0.259440467881609,0.0145448926910676,11.2125088347473,0.324633,3.982470703125,0.0868819038380941,0.00694794857916353,15.9940062826228,0.393559,4.0005615234375,0.31576505127798,0.0200048818633837,12.6707384382274,0.422136,4.0005126953125,0.254358432649206,0.0147828060937664,11.6236021269669,0.338253,3.8929443359375,0.0896018630274114,0.00663806716461372,14.8168061250757
0.001953125,0.228689,4.463427734375,0.455295163351022,0.0238128078834907,10.4603825387583,0.161091,3.999169921875,0.120309622056436,0.00678965521052446,11.2869695614861,0.198701,4.034912109375,0.555842087343691,0.0357300386865329,12.8561832578324,0.209748,4.034716796875,0.449909838148155,0.0238746582064944,10.6130856372305,0.171436,3.989013671875,0.12150188641952,0.00696227503260834,11.4603570986036
0.00390625,0.118044,4.9341796875,0.732578422769733,0.0349106376118925,9.53089431160212,0.084636,4.0015625,0.163527633096221,0.00943718428813034,11.5420056041261,0.102219,4.343359375,0.881881991215801,0.038535348495931,8.73934355838347,0.115599,4.3404296875,0.725585840259388,0.0347808973173213,9.58698347941506,0.086744,3.999609375,0.165900015236476,0.00846300716488235,10.2025393461467


==> Data/Kubo/Non-linearKubooscillator_OuterIter=1_Miter=40_Mbatch=25_Nh=21_TDSL_TFSL_M_MDSL_MFSL_tend=1_Strong_Param=1_0.3Endpoint.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
3.0517578125e-05,10.280682,3.00001373291016,0.000526784204650576,2.70279612575089e-05,10.2614926639408,8.1916,3.00001373291016,0.00052684646394458,2.70482949608132e-05,10.2679990516776,9.846911,3,0.000526320984737706,2.71361389522605e-05,10.3116310157323,10.588827,3,0.000526133233827893,2.6954721214768e-05,10.2463480661194,9.039159,3,0.000526433295708175,2.69057768726711e-05,10.221913048443
6.103515625e-05,5.120395,3.00712432861328,0.000754155089102939,3.31878374751836e-05,8.8013295818663,4.108204,3.00542144775391,0.00075392250123101,3.32381349252159e-05,8.81738769460903,4.759373,3.00006103515625,0.000753641789615228,3.33295168560199e-05,8.84492269809941,5.245478,3.00006256103516,0.000753031839339487,3.29746988587821e-05,8.75784983745322,4.370865,3.00003356933594,0.000753280442745148,3.29699603193647e-05,8.7537013968433
0.0001220703125,2.677162,3.15368957519531,0.00104297932232626,5.43283667795108e-05,10.4179182878405,2.085899,3.13451843261719,0.00104306333308899,5.44682830015081e-05,10.4439071480353,2.40193,3.012548828125,0.00104113704200243,5.40624536119936e-05,10.3852713775345,2.592073,3.01253051757813,0.00104305179142702,5.43541945700304e-05,10.4221468227704,2.188036,3.00987854003906,0.00104358456193497,5.47165699352394e-05,10.4862743147113
0.000244140625,1.476971,3.61935424804688,0.001488370620097,7.89218281296825e-05,10.6051311500006,1.151105,3.5884033203125,0.00148796930792305,7.89424772916867e-05,10.6107668849537,1.269558,3.20541381835938,0.00148458034371154,7.92015481202895e-05,10.6698904449026,1.34738,3.20511474609375,0.00148583658268003,7.96304304130715e-05,10.7185987128464,1.154322,3.18128662109375,0.00148561740225132,7.98529327290566e-05,10.7501342684929
0.00048828125,0.800345,3.92373046875,0.00212634651274186,0.000132822012407376,12.4929790710457,0.637951,3.9108642578125,0.00212238092529492,0.000131366662867654,12.3791786198229,0.720486,3.68599853515625,0.00211301216455812,0.000131882581187885,12.4828984328601,0.810909,3.68623046875,0.00211414093443028,0.000130915222060315,12.3847204250453,0.632396,3.6569580078125,0.0021068847645154,0.000127985232980441,12.1492390220857
0.0009765625,0.408206,3.9910400390625,0.00301739326395818,0.000207087351172006,13.7262420278854,0.328941,3.9867919921875,0.00301574899828122,0.000206247277432993,13.6780134918749,0.381053,3.94169921875,0.00300360898099673,0.000206350821503498,13.7401920695431,0.407915,3.9411376953125,0.00297573156746506,0.000205668961588441,13.823085646374,0.340885,3.929052734375,0.00296845972497199,0.000204344495222681,13.7677121574967
0.001953125,0.211338,3.99970703125,0.00429757923006028,0.000214084401747946,9.96302291534221,0.158111,3.999560546875,0.00429180303792218,0.000212889627721331,9.92075478954874,0.195134,3.993798828125,0.00424545847078626,0.000218991109843142,10.3164881413896,0.206404,3.993701171875,0.0041981691129081,0.000194864632529201,9.28331504941292,0.170458,3.9904296875,0.00419218610193752,0.000189371912821322,9.03451842148892
0.00390625,0.101355,4.0029296875,0.00643616181119841,0.000400418867645076,12.4427843609643,0.081597,4.00185546875,0.00639564607885114,0.000390685214549476,12.2172243345791,0.09509,3.99970703125,0.00632979683736951,0.000405038198193978,12.7978261735901,0.103861,3.99951171875,0.00612565787796056,0.000375049066708395,12.2451848986794,0.084596,3.99931640625,0.00609288821260727,0.00036316422975644,11.9209221336111


==> Data/Kubo/Non-linearKubooscillator_OuterIter=1_Miter=40_Mbatch=25_Nh=21_TDSL_TFSL_M_MDSL_MFSL_tend=1_Strong_Param=1_1Endpoint.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
3.0517578125e-05,10.896319,3.00028381347656,0.0017007151917044,9.43841623855493e-05,11.0993495966789,8.535458,3.0000129699707,0.0017003623754379,9.43774424797036e-05,11.1008622447787,10.017469,3,0.00170058292267593,9.48790685664544e-05,11.1584171875793,10.594951,3,0.0017000018543828,9.45000848528639e-05,11.1176449142372,8.84636,3,0.00170085197305525,9.43077392866682e-05,11.0894705454305
6.103515625e-05,5.310943,3.02540283203125,0.00238440442317572,0.000116682481119453,9.78713845565233,4.152745,3.0042724609375,0.00238378473253803,0.000116733518505066,9.79396477472855,5.029781,3.00066070556641,0.00238296448634841,0.000116929962035563,9.81382330332109,5.35094,3.00065765380859,0.00238318925980322,0.000116357469237615,9.76485344241798,4.418316,3.00002746582031,0.00238264740442392,0.000116629202406582,9.78988348758894
0.0001220703125,2.85328,3.26305847167969,0.00357973872117529,0.000194583368141289,10.871372650203,2.190058,3.10365905761719,0.003577270124097,0.000194244415376422,10.8599243913935,2.520961,3.03936462402344,0.00357656395264538,0.000196368254519408,10.9808328395284,2.691291,3.03934631347656,0.0035773462702184,0.000196332717525627,10.9764446992513,2.209616,3.00757141113281,0.00358000042582439,0.000195030021650585,10.895530639814
0.000244140625,1.558272,3.7409423828125,0.00508934317777065,0.000344351790537203,13.5322684483637,1.149206,3.5000732421875,0.00509331009092046,0.000346124407556938,13.5913345693973,1.339487,3.3261474609375,0.00508900834165637,0.000347630047098533,13.6619955700598,1.443541,3.32606811523438,0.0050877060391694,0.000348451814811359,13.6977966937825,1.137341,3.14208374023438,0.00509900329822987,0.000348220654645248,13.6583812278032
0.00048828125,0.882845,3.979833984375,0.00662966307118462,0.000433626523050528,13.0814045418162,0.640385,3.87369384765625,0.0066178705842051,0.000427239513303654,12.9116913927978,0.771492,3.801708984375,0.00661706920475649,0.000438035944070345,13.2395757250196,0.824879,3.80126953125,0.00661379599174752,0.000438722196143141,13.2668802209976,0.632915,3.57042236328125,0.00661044947134319,0.000432745679068898,13.0927762459991
0.0009765625,0.418599,3.9997314453125,0.00945792679447695,0.000688229944557311,14.553505424872,0.323189,3.9853271484375,0.00942424242620822,0.000697118250155162,14.7941493571201,0.402864,3.987353515625,0.00946519113875765,0.000687023118552243,14.5168356028026,0.418327,3.98681640625,0.0094336323654632,0.000692153096734666,14.6741587952623,0.341011,3.903515625,0.00941362869177496,0.000708226218638485,15.0468271445057
0.001953125,0.210478,4.000048828125,0.0136908934555582,0.000977484559737089,14.2793392251585,0.16171,3.999267578125,0.0135700476862949,0.000984823927218626,14.5146715764787,0.198521,3.999951171875,0.0136621245589254,0.000985287636913674,14.4236371534176,0.214493,3.99990234375,0.0136483699616416,0.00095987242231484,14.0657444810265,0.174167,3.989404296875,0.013573121948803,0.000969898515796798,14.2914580662459
0.00390625,0.108317,4.01279296875,0.0194040651669617,0.00135493341254068,13.9654593084717,0.082634,4.00224609375,0.0190588570562323,0.00132049245352764,13.8569951978924,0.102543,4.0001953125,0.0194206123347997,0.00132981189939447,13.694850362793,0.110476,4.00009765625,0.019197994367723,0.00131968460545189,13.7481507721518,0.086685,3.9994140625,0.0189715833296712,0.00130945282920322,13.8043599888182


==> Data/Kubo/Non-linearKubooscillator_OuterIter=1_Miter=40_Mbatch=25_Nh=21_TDSL_TFSL_M_MDSL_MFSL_tend=1_Strong_Param=50_0.3Endpoint.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
3.0517578125e-05,13.09714,3.00001754760742,0.000562642230522924,3.7923230987459e-05,13.4804068838604,9.180955,2.9999626159668,0.000562763327407549,3.79598876898834e-05,13.4905335302324,12.369633,3,0.000682209901293753,4.59188760917541e-05,13.4618028863764,13.186097,3,0.000532829695854659,3.28550284879397e-05,12.3322813062212,9.656986,2.99988327026367,0.000533127928579316,3.29879680689298e-05,12.3752541559158
6.103515625e-05,6.596148,3.00521697998047,0.000901752503482473,5.50171564633568e-05,12.2022741829685,4.558665,3.00398101806641,0.000902000531971912,5.50629095993421e-05,12.2090636640682,5.913726,3.00008544921875,0.00119909086729754,6.16846726486338e-05,10.2885735069697,6.375905,3.00006103515625,0.000833251646118162,5.48608235879896e-05,13.167888438881,4.807,3.00000305175781,0.00083435358933728,5.48053514318862e-05,13.137200374584
0.0001220703125,3.186975,3.11127319335937,0.00153700051550863,9.36065737946522e-05,12.1804219126987,2.259531,3.09689331054688,0.00153679334234802,9.36057195899071e-05,12.1819527727638,2.574132,3.01662292480469,0.00221385582378526,9.7923547662789e-05,8.84642501202801,2.683776,3.00932006835937,0.00140689905910997,9.1613112431324e-05,13.0234094390937,2.251549,3.0072998046875,0.00140758458077664,9.10914418168027e-05,12.9429439709467
0.000244140625,1.531708,3.44177856445312,0.00285162692608805,0.000197267529850045,13.835437451186,1.1568,3.41847534179688,0.00285157812821364,0.000197492162973832,13.8514292152711,1.34216,3.24335327148437,0.00454091874504325,0.000296082609141635,13.0406477528289,1.421148,3.1475341796875,0.00256762587622631,0.000164390111887465,12.804833711138,1.182818,3.1305419921875,0.0025689040139995,0.000165465006992032,12.8821478802099
0.00048828125,0.796499,3.70743408203125,0.00526086977351078,0.000314647613104905,11.9618096113764,0.620294,3.68721923828125,0.00525952447000341,0.000315918537762194,12.0131977544346,0.757338,3.69420166015625,0.0100609141054295,0.000481321637627163,9.56814922746254,0.865261,3.49130859375,0.00463328090249674,0.000317927221158506,13.723632469043,0.654701,3.4688720703125,0.00463260485430665,0.000321892929078185,13.8968437499667
0.0009765625,0.440512,3.866552734375,0.00988062492929027,0.000616530776307484,12.4795907287166,0.328442,3.8213623046875,0.00987734224414402,0.000618656990502085,12.5267906125024,0.4375,3.9986083984375,0.024233327788237,0.000946248834745055,7.80948322916154,0.430623,3.7331298828125,0.00875883726500516,0.00058239710664355,13.2985027355274,0.343363,3.7121337890625,0.00876395278194951,0.00058232115122467,13.2890070431241
0.001953125,0.226951,3.971533203125,0.0192398808194274,0.00121650437049164,12.6456539092829,0.167658,3.905615234375,0.019233976878147,0.00121159933927121,12.5985317227639,0.204706,4,0.067579101809711,0.00216546233773864,6.40867451549189,0.221198,3.8833984375,0.0169549107108218,0.00135365739581464,15.9677325218898,0.177168,3.8361328125,0.0169828550817528,0.0013499337805755,15.8976070169254
0.00390625,0.106756,4.00107421875,0.0380280481768864,0.00234291463163275,12.3220346242055,0.080668,3.95771484375,0.0380319836278629,0.00235032244152633,12.3597152571576,0.10249,4.00341796875,0.210153592387734,0.00627096907600103,5.9679865614013,0.104826,3.9765625,0.0336305539271817,0.00162774754255008,9.68017087125326,0.08612,3.91474609375,0.0336986392649862,0.00163002816229386,9.67414826145522


==> Data/Kubo/Non-linearKubooscillator_OuterIter=1_Miter=40_Mbatch=25_Nh=21_TDSL_TFSL_M_MDSL_MFSL_tend=1_Strong_Param=5_5Endpoint.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
3.0517578125e-05,11.037543,3.23328552246094,0.00799697181315826,0.000414441007300995,10.3649485576296,8.165616,3.00000915527344,0.00786940642618803,0.000408986628537033,10.3943450468131,9.741768,3.0225471496582,0.00803048846664433,0.000428797722542737,10.6792438423591,11.368898,3.02257232666016,0.00797167564693539,0.000420479646879504,10.5493415814316,8.941468,3,0.0078600984159022,0.000408617069479842,10.3972507177047
6.103515625e-05,6.315193,3.80823974609375,0.0113721741189292,0.000678194443568021,11.9272609876621,4.232456,3.00402221679688,0.010909581371852,0.000647133747676715,11.8635853314481,5.412198,3.30548706054687,0.0115002718370582,0.00072034844836601,12.5275029768388,5.818694,3.30543975830078,0.0113629495701277,0.000686271375588934,12.0791062453201,4.443309,3.00002899169922,0.0109119046293911,0.000640882885259098,11.7464898571948
0.0001220703125,3.385923,3.99506530761719,0.0168646014919473,0.00107780925609291,12.7819119426872,2.112533,3.09898071289062,0.0162119472791588,0.00102502687502434,12.645327021783,3.087932,3.86543884277344,0.0170275896957069,0.00112954850399451,13.2672741612901,3.395907,3.86541137695313,0.0168319950993548,0.00110643108706151,13.1467610408693,2.206708,3.00729675292969,0.0162363022078454,0.00101115820447652,12.4555233270779
0.000244140625,1.661376,3.99998168945312,0.0246443733350589,0.00128022388897999,10.3895836309114,1.168659,3.48193359375,0.022266896232409,0.00135981795500319,12.2138078051849,1.563449,3.99754638671875,0.0252482676400741,0.00139196235907671,11.026200917384,1.714828,3.99747924804687,0.0245671783215508,0.00137067079641529,11.1585529153986,1.129979,3.1361572265625,0.0222525938348485,0.00134886463113402,12.1232126119306
0.00048828125,0.831149,4,0.0360550950093173,0.00177605336024202,9.85188561995496,0.627589,3.865185546875,0.0316710059654619,0.0017786560241355,11.2320778574269,0.821186,4,0.036975490461329,0.00181930453928675,9.84059719878216,0.859925,4,0.0356649847518217,0.00188297219224901,10.5592205091456,0.636295,3.549951171875,0.0315832033053094,0.00176413899886341,11.1713747450491
0.0009765625,0.408288,4.00185546875,0.0570725006436774,0.00295920230982046,10.3699760005111,0.318649,3.98447265625,0.0452368691836687,0.00257252196770938,11.3735632643565,0.410548,4,0.0610647653248844,0.00350185482551731,11.4693139550649,0.427109,4,0.0565696275252509,0.0031000966530628,10.9602866014241,0.339118,3.896435546875,0.0451578926360485,0.00259738666005228,11.5035778174416
0.001953125,0.204603,4.078515625,0.0928747304575784,0.00530263571528725,11.4188987449267,0.158887,3.999169921875,0.0642778085865485,0.00409545823664852,12.7429927270594,0.191165,4.0015625,0.103915711516266,0.00638617902358207,12.2910750076179,0.21229,4.0013671875,0.0909526644673726,0.00556810097741758,12.2439535114774,0.173652,3.988623046875,0.0635683194475723,0.00413112819608145,12.9974434812252
0.00390625,0.117575,4.537109375,0.157640476174567,0.00811419786374898,10.2945614738737,0.082802,4.00146484375,0.0902979578768099,0.00574275898106912,12.7195766462487,0.105321,4.06708984375,0.179448644928693,0.0092973168374815,10.3620919970457,0.110594,4.06533203125,0.152821066134593,0.00817093542312228,10.6934673730465,0.08753,3.99951171875,0.0894353120419564,0.00552749039833135,12.3608679214721


==> Data/Kubo/h2-5Omega10Sigma10Start.csv <==
t,TDSL1,TDSL2,TFSL1,TFSL2,MDSL1,MDSL2,MFSL1,MFSL2,Midpoint1,Midpoint2
0,1,0,1,0,1,0,1,0,1,0
1.25,1.14658509982641,0.341493892749551,-0.868121124971457,-0.406199268845963,0.901202834934734,0.433396490381835,-0.953153171554346,-0.302488518864872,-0.59588741299725,0.803067534817989
2.5,-108.01228297778,110.673464671935,0.910270128767613,0.376294262253306,-0.999776892709629,0.0211625589909095,0.901543303913545,0.432687794724159,0.363140681103512,0.931733954225009
3.75,-124.67242246003,127.020164641464,-0.815510511577555,0.541538407873818,-0.829159800551167,0.559012888061377,-0.488067441804236,0.872806207692814,-0.815777559157504,0.578364823295787
5,-26.0153407114796,29.2813855986183,0.770717452634131,0.582769362147205,0.872345205816874,0.488891203900115,0.906086189316778,-0.423092070265224,-0.920217234179483,0.391406850265784
6.25,-216.034902899096,219.305997965733,-0.718707253236584,0.668042641825281,0.994959331715603,-0.100282040715649,0.161998682893331,0.98679073448266,0.038600943928446,-0.999253780435181
7.5,-26.5816487754677,22.8873935110847,-0.410849248645496,0.87374533013743,-0.488240898457318,-0.872709131644045,0.0514134699357505,0.998679269296601,0.18927781516583,-0.981921877344456
8.75,-4894.78346641056,4894.12805944537,-0.735481210003415,0.631267385771371,0.95500092385489,0.296603339869771,-0.698155297555616,0.715949652890709,-0.337864700673842,0.941192927665887
10,-14884.2629567625,14881.7774123411,0.945358230682956,0.24538367746187,-0.915643639683544,0.401992073793022,0.855723620289386,0.517438541004999,0.868275538149142,0.496078272558171
11.25,-15605.4112654456,15601.1261608915,-0.96914017551263,-0.0396746769240048,0.931647510964144,0.363366679538639,-0.557543118385051,-0.830151908149132,0.480861544272073,0.876794252701128
12.5,-19250.0874095154,19246.7170559289,-0.251968027673517,-0.958059537182688,-0.977805235381231,-0.209525235719029,0.819596041709491,-0.572947778012084,0.615913016923277,-0.787811493997985
13.75,-25599.324639717,25602.9672264043,-0.950234575643179,-0.197395522108232,0.436256336060013,0.899825601507059,0.760877718487925,-0.648900488568882,0.996103447948842,0.0881742346166677
15,-25042.0958400132,25043.6332504519,-0.873418345642185,-0.410521502858267,0.97562563918373,0.219454637717191,0.710414840071111,0.703787597220727,-0.323009107456789,0.946394161703848
16.25,-17116.925480828,17116.3807247508,-0.459402696130196,-0.870100888291279,0.962052142891234,-0.272876660149443,-0.514125517707315,0.857717641045471,-0.944997706832049,-0.327073771742325
17.5,-20680.3976180608,20679.6504395194,0.964576101855944,-0.229215587668479,0.359260050975048,-0.933241294987671,-0.597551607089312,0.801832771257536,0.0787076596104016,-0.9968972651321
18.75,-19074.053840727,19071.3760730773,0.693058610620709,-0.772275239166045,-0.626049327620732,0.779787686383473,-0.614562170165485,0.788870111446841,0.939447669601716,-0.342688962843394
20,-23730.3581848503,23732.9482016542,0.272909820312401,1.00470007436471,-0.911435548601981,-0.411454535072802,-0.388809461422975,-0.921319049808699,-0.962561439729208,-0.271057031240165
21.25,-19049.9842220792,19048.2073738796,-0.387375918620248,-0.993998580789775,-0.371985469131078,0.928244373289387,0.855609560919045,-0.51762384342663,0.362218800253706,-0.932091932639861
22.5,-24032.0253010191,24026.5321257052,-1.08678591711628,-0.184391992866259,0.401216306156368,0.915989579555844,-0.52140301312688,-0.85331011292636,0.856217376628549,-0.516614462842963
23.75,-31039.8563215057,31036.2759139921,-0.606767145244229,-0.918071067098287,0.190729002088091,0.981647875102062,0.692484568494105,-0.721434188369502,-0.958829763178422,0.283979139441952
25,-34579.8082745866,34583.1865480565,-1.05939254730201,0.382782225806059,-0.994583152190954,-0.103994489734813,-0.855848768161364,-0.517229818996646,0.566339167173187,0.824170912363256
26.25,-36960.1590708399,36963.3314124066,0.708151876827573,-0.86233631975466,0.501285098596613,-0.86528887515352,0.764186084163461,0.644998483433364,0.472113241213273,-0.881537124241289
27.5,-36013.8691055613,36012.5124071744,-0.423550242628434,1.01307076507098,-0.676692222846977,-0.736272820327752,-0.895826687757776,-0.444408850159933,0.834942562537551,0.550334370989064
28.75,-35182.6707413698,35184.8820789729,-0.7700962084825,-0.776884056032508,-0.159045116771351,-0.987276033503099,0.830010904527536,-0.557750748962393,-0.760203027920463,-0.649682489595685
30,-35567.9678662381,35564.5220121316,-0.944733729400196,0.712349149738587,0.222091151319501,-0.975030566959417,-0.0419992983683796,-0.99911898033547,0.970918382258533,0.239403657049301
31.25,-33469.4664102281,33466.1189534048,0.285209852388583,1.10599568029714,-0.994345307016505,-0.106243396096304,-0.951251850267384,-0.308417769458888,0.584665665605931,0.811271854725555
32.5,-38067.3168184541,38071.2825529784,-0.364955380342806,-1.08476498335814,-0.90196417918668,0.43182171311614,0.946986491532638,-0.32127746252526,-0.929321424404345,-0.369266848427271
33.75,-38772.7399599523,38776.512811765,-1.08431447341986,-0.327911851854809,-0.906987202588873,-0.421169710356047,-0.210529984759712,-0.977588263884317,0.500913165053771,0.865496154905172
35,-38415.5007900171,38411.852585049,0.19663495161835,-1.15208740902676,-0.587402296729949,-0.809300365710701,0.994278527975218,0.106834554556794,-0.596200987942042,-0.802833607378349
36.25,-37494.4389879587,37495.6614047851,0.982525493897768,0.642348405285405,0.997665922190652,-0.0683511529796446,-0.372057738000728,-0.928210484278574,-0.791661172609582,0.610958839197856
37.5,-37279.1801881077,37275.2362006751,1.05098657045598,-0.315820069199876,-0.904185064880957,0.427153539619347,-0.999608723395232,0.0279931233835475,0.0207953753809525,0.999783265513205
38.75,-34410.9834660796,34406.4344189275,1.04818156885389,-0.36012834647567,-0.918358975271016,0.395760351458491,-0.746164196004162,0.665762374105266,-0.940107288076605,-0.340878401077262
40,-32809.0438994057,32812.1493076596,-0.633236503422983,-0.935413919414018,0.950103792368968,0.311950322762512,0.98954389429367,0.144239471786169,-0.412524302604682,-0.910946754085141
41.25,-37443.4813647986,37446.4120729288,-0.301907795931063,-1.09198914520604,0.25909233473388,0.965857675563874,0.999892754264523,-0.0147479310589127,-0.299124724404694,0.954213515361523
42.5,-39474.3818779024,39476.533736549,0.15165363550751,-1.16524642543285,-0.98023594993726,-0.197855730381581,0.907629087760978,0.419775805222724,0.00137156800282921,0.999998276030814
43.75,-39913.5449701551,39916.6106099778,-1.15899912140286,0.0845051588900551,-0.984384440241181,-0.176060595920791,-0.623987359791125,-0.781436709884631,-0.938985123184804,-0.3439554960335
45,-44471.0474328473,44466.843843982,0.192461262869244,-1.17340271292114,0.502859380881095,0.864374987812077,0.52999669612188,-0.848002822461973,-0.769087068953582,0.639143119992468
46.25,-42938.8699202068,42936.048218688,0.547964399908248,-0.988273458168339,-0.437638294383029,0.899157323819725,0.92151256641973,-0.388356789507922,0.132659966627698,-0.991160861370267
47.5,-47466.7490115392,47470.4582914137,1.08882289694636,0.400163605101556,0.170704655773867,-0.985328311753642,-0.587978599017969,0.808878869397779,-0.843904174474156,-0.536491617437173
48.75,-46371.7562509747,46368.1645989847,0.953780744375963,-0.707078461840367,0.510256821291098,-0.860028779367755,-0.169369217610226,0.985554442189235,0.998952884965653,-0.045729699394678
50,-41758.2372682888,41761.8522336639,-0.295871390220843,1.2807931085353,-0.953177092539114,-0.302432742914665,-0.923360488385446,-0.383941245110675,0.904377851064065,0.42673307305894


==> Data/Kubo/h2-5Omega50Sigma03Start.csv <==
t,TDSL1,TDSL2,TFSL1,TFSL2,MDSL1,MDSL2,MFSL1,MFSL2,Midpoint1,Midpoint2
0,1,0,1,0,1,0,1,0,1,0
1.25,0.940423134410014,0.337231796664251,0.926098066755015,0.33901137616585,0.984313342662466,0.176431201269218,0.983709628794499,0.179766879308965,-0.999403703045761,0.0345399839882112
2.5,0.868720136182205,-0.45765158276292,0.872527646199025,-0.428175148785984,0.852997447083951,-0.521916307012098,0.851319903822983,-0.524647080585261,0.517237585962354,-0.855843623765038
3.75,0.232007092841822,-0.962303004931664,0.267667432455735,-0.937894316228028,0.472013513031406,-0.881592118940939,0.479803574459302,-0.877376875981426,0.0487144824519433,0.998814371824121
5,-0.770822572781238,-0.658792380168607,-0.71766186484271,-0.674389157062613,-0.497336852011412,-0.867558507449457,-0.493497412023503,-0.869747491312716,-0.653829288446327,-0.756644194320139
6.25,-0.66575030437814,-0.79877368227431,-0.628030006254417,-0.782699707981838,-0.393031752047659,-0.919524203370196,-0.385586943028596,-0.922669887366965,0.862519682742254,0.506027345504364
7.5,-1.03301209060931,0.194073977453507,-1.00765814986502,0.133445684665356,-0.898764476158857,-0.438431387996146,-0.897783997914918,-0.440433042397543,-0.972604921627592,0.232472790092101
8.75,-0.615916719721279,0.809297549603994,-0.677601381310054,0.713762106251168,-0.992809088403137,0.119713724519951,-0.994058133141612,0.108850372132328,0.743390805198313,-0.668860278298606
10,-0.113057261375607,0.999101890910477,-0.239597477756936,0.948856233111625,-0.983255995142426,0.182234873247982,-0.985711230321137,0.168449740976887,-0.519989551846102,0.854175409137681
11.25,0.468195672859649,0.914330261038258,0.310866082750958,0.92819015406124,-0.903401185573968,0.428800860894813,-0.907721437708465,0.419578028519275,-0.144378265259132,-0.989525401259796
12.5,0.679182388671007,0.724233087559391,0.576903903084947,0.745983047851961,-0.659071848643571,0.752082813843633,-0.662819049909907,0.748784239577756,0.463274829811397,0.886217840067754
13.75,0.979818868771522,-0.0353689000759722,0.922584668192915,0.0710920863071611,0.395343536147077,0.918537194446536,0.392547976752577,0.919735044285942,-0.958200802718782,-0.286104976087703
15,0.851164121781917,-0.436842820868504,0.865204031194274,-0.312698109497505,0.679948368248698,0.733264066882432,0.67399014873064,0.738744523976536,0.998202592132854,-0.0599840238342881
16.25,0.903097934210306,-0.35113618780677,0.908521006803154,-0.206154796891228,-0.000167917714661087,1.00000354400394,-0.0205486923311471,0.999792151653287,-0.819686045430787,0.572818908642903
17.5,0.426393818993533,-0.867317249662427,0.614656751752255,-0.684439432477624,0.137992080106015,0.990437096904106,0.132110641073028,0.991238440526646,0.565506700922192,-0.824748098427439
18.75,-0.520319685568889,-0.827688647313559,-0.0702991543741641,-0.919820712331832,-0.679060959745442,0.734088523978121,-0.68232168476748,0.73105852860184,-0.282435615323632,0.959289844320284
20,0.493692298441755,-0.819423605939202,0.682417502518235,-0.607565398596107,0.507360815168054,0.86173946187142,0.492648079842962,0.87023338142799,-0.0769012814239678,-0.997042424705252
21.25,0.1947610618941,-0.934459482220987,0.55360232225631,-0.716980092724493,0.717954820103672,0.696097548862839,0.712026621662496,0.702159128606446,0.744927106025999,0.66715222004039
22.5,-0.30508922000422,-0.907119287829602,0.224388648578059,-0.879274854732291,0.991897061980308,0.127094191137932,0.992343475489695,0.123552359560936,-0.992610978715785,-0.121378485492632
23.75,-0.868512043105022,-0.46323020732268,-0.521783646401651,-0.730224393734453,0.856609479858465,-0.515978468242082,0.855594906654368,-0.517657709607157,0.570191307281122,-0.821517949625836
25,-0.455709647275056,-0.859901225149096,-0.207632600617269,-0.873449048112514,0.842886308731245,-0.538104650254012,0.843212003714814,-0.537592369814559,-0.423971651366778,0.905680815147727
26.25,-0.920865554799679,-0.246037197823949,-0.787008558756385,-0.412499757185331,-0.0647956276963653,-0.997905893530002,-0.0651965145492604,-0.997878674605541,-0.12615963106728,-0.992014811550119
27.5,-0.634867156564169,0.732762095561153,-0.683081833418353,0.576105140140759,-0.953431985316156,-0.30163086536742,-0.954048789751375,-0.299669600334605,0.813372618796264,0.581751717954005
28.75,-0.342833114709644,0.837878793735229,-0.379585167933178,0.769997572480088,-0.800299697108255,-0.599612054047338,-0.808354594252007,-0.588703713455882,-0.999684321824439,0.0253152163170959
30,-0.629177904117412,0.615523607588005,-0.61749298132637,0.564815271888994,-0.588946016453523,-0.808180484990759,-0.591401193416048,-0.806382933275287,0.97821256904602,-0.207629080107968
31.25,-0.303408371721824,0.826988178811199,-0.375302489745224,0.746864384406371,0.0119494541802663,-0.999935407204384,-0.00994863499914963,-0.999955243307416,-0.94569031658333,0.325084351904605
32.5,-0.134023211767997,0.877480591858755,-0.218873083211136,0.80541517002068,0.926655975637778,-0.375929172077665,0.921051814338376,-0.389452355531714,0.829566210043694,-0.558417056090951
33.75,0.361157156437508,0.787328944991575,0.225508999589345,0.798730889953736,0.978189056945358,0.207747430086248,0.980851292442903,0.1947763554344,-0.498630402858829,0.86682115344718
35,0.723013582542949,0.486999506206646,0.62424543196979,0.549479760858254,0.939157520452334,0.343507584083234,0.940563160744083,0.339635161268519,-0.0642095056850164,-0.99794249125157
36.25,0.619383152539355,0.613124642015876,0.517210548088063,0.655911476983225,0.908585024841674,0.417716846826036,0.909510045013751,0.415692784082692,0.528732830604076,0.848795510246071
37.5,0.806883488974814,0.342288925127498,0.73828948375013,0.393065393932544,0.868207489647612,0.4962153395157,0.866353502563447,0.499441439071442,-0.673106204278937,-0.739554183822557
38.75,0.66485438457677,0.561576705016942,0.594116105643122,0.571086778589656,0.565399666030017,0.824825883565927,0.562174747360429,0.827024455771716,0.690533238577094,0.723309174089485
40,0.133351122482817,0.841992546806998,0.0673789288971483,0.812414852322818,0.00372153200375344,0.999999631868431,-0.0329730036663938,0.999461094322688,-0.549197809219183,-0.835700091785406
41.25,-0.0010967865113722,0.855201404119001,-0.0413240137323465,0.814669731470037,0.153935899705877,0.988087418540631,0.0812803414972152,0.996695316392185,0.870727049342158,0.491779292992864
42.5,0.131469866152559,0.839566029212452,0.138064083934437,0.801922302830829,-0.318457338032566,0.947944282111249,-0.33328092909948,0.942830868401007,-0.992389069534511,-0.123194660338949
43.75,0.173461324106933,0.831809401469485,0.183946047839218,0.792326783886858,-0.695233550969109,0.718793199777557,-0.701866683808171,0.712312384887444,0.978989939338682,-0.203942510864946
45,0.30524941118543,0.790559291940095,0.320973565438401,0.755181523769325,0.144687986692058,0.989485074273558,0.154286849137821,0.988029919421302,-0.575429384626434,0.817860120343688
46.25,0.827726632124512,0.173594785801655,0.809170014327539,0.16187535293977,0.957978842356508,0.286864560977584,0.960926782455018,0.276817908696299,-0.277676991905112,-0.960682238347022
47.5,0.791500659682043,-0.289708682552622,0.77651399073497,-0.279120177750058,0.784950663101099,-0.619569742300951,0.783242861393156,-0.621722952249016,0.809186235386347,0.58756480866934
48.75,0.592584166545105,-0.613467613164892,0.585988569889359,-0.59008426648222,0.381367795602991,-0.924430071206798,0.374459754702501,-0.927246821409912,-0.955993114569117,-0.293414609512448
50,-0.032989541797372,-0.84403779727299,-0.00926523860343013,-0.820932799871228,-0.412698307753493,-0.910874558268032,-0.417640496965078,-0.908616360734477,0.999934568039205,-0.0120784539611224


==> Data/KuboWeak/Non-linearKubooscillator_OuterIter=1_Miter=20_Mbatch=2500_TDSL_TFSL_M_MDSL_MFSL_tend=1_Weak_Param=10_0.3TrajectoryMax.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
3.0517578125e-05,346.737993,3.00165863037109,5.97272469922407e-06,5.48794403589404e-08,1.83766850550034,336.324238,3.00107574462891,5.90412879099428e-06,5.17351252006631e-08,1.75250666210317,321.021563,3,7.51398943066306e-17,9.7215283256041e-17,258.758104873891,330.787915,3,2.96083737749697e-12,2.1566196732486e-16,0.0145676333974935,359.328011,3,3.07842106250789e-12,4.57831611834912e-16,0.0297445737628843
6.103515625e-05,185.853737,3.36629943847656,1.19581061662718e-05,9.8382859476464e-08,1.64545887297699,179.126832,3.30805053710937,1.18301953391709e-05,9.20760330826807e-08,1.55662743416938,157.060801,3.00486145019531,5.62527802117074e-17,5.70533063894172e-17,202.846174623537,161.773885,3.00469665527344,1.85691461762616e-12,1.56978215088414e-16,0.0169074241323052,179.298522,3.0029052734375,1.8777940091752e-12,2.07343488777269e-16,0.0220837309911689
0.0001220703125,104.503342,3.9014404296875,2.39432373377811e-05,1.948400794109e-07,1.62751658568287,100.768798,3.88916625976562,2.3673599251429e-05,1.80600558857793e-07,1.52575497236139,89.420322,3.51553955078125,5.65525404283562e-17,5.73564631825204e-17,202.843100409194,92.299261,3.5081298828125,3.03161440395883e-13,1.04721280136091e-16,0.0690861476310053,98.807299,3.44721069335937,3.06756975376743e-13,1.58584293774854e-16,0.103394091417213
0.000244140625,52.454882,3.9726318359375,4.76528975133562e-05,4.38542822220636e-07,1.8405714871702,50.836869,3.96776123046875,4.70993906072231e-05,4.03410799835754e-07,1.71301919041767,48.963427,3.922900390625,2.24087415290342e-17,3.17334280882001e-17,283.223652225934,50.789592,3.92015380859375,6.06272434477972e-13,1.0131067858345e-16,0.0334208427835527,54.159358,3.91060791015625,6.06958223681175e-13,1.49081356294657e-16,0.0491240914046719
0.00048828125,26.037326,3.998828125,9.50734394521526e-05,6.8237827565958e-07,1.43547615315421,25.359953,3.9941650390625,9.40967099939954e-05,5.5934172396906e-07,1.18886563410082,24.484903,3.9817138671875,1.40643052759515e-17,2.36488410225344e-17,336.295900274171,25.647336,3.978466796875,3.00773632666562e-13,6.51748656839331e-17,0.0433381510913132,27.588978,3.973095703125,3.00913636230859e-13,1.25810909344078e-16,0.0836192808806821
0.0009765625,12.92143,4,0.00018960404138837,1.55892117213136e-06,1.64439656530125,12.642308,4,0.000187686534787601,1.51270010289068e-06,1.61194313124546,12.261756,4,1.68554059598591e-17,1.74956929993305e-17,207.59740870076,12.56743,3.99951171875,7.44348094272596e-14,5.01608370893177e-17,0.134777901563211,12.411826,3.996630859375,7.44933736918085e-14,6.72171041729914e-17,0.180464653006802
0.001953125,5.490325,4.00029296875,0.000378264683243649,3.53108629078206e-06,1.86699231897767,5.356132,4.0001953125,0.000374551210979716,3.25918838355304e-06,1.74031656447083,5.184935,4,1.3908874052504e-17,4.76057460761975e-18,68.4537740387796,5.935844,4,1.09735778242026e-13,2.60672292781392e-17,0.0475090798930628,6.391637,4,1.09785722735012e-13,4.33732021746725e-17,0.0790142854537867
0.00390625,2.801213,4.201953125,0.000753496285242639,7.1874132572628e-06,1.90775015034038,2.728749,4.16953125,0.000746311384695935,7.187197451661e-06,1.92605863960905,2.573637,4.0021484375,1.36957112317759e-17,7.79197063665208e-19,11.3787017041855,3.284572,4.0009765625,1.20729515273865e-14,2.25066795053931e-17,0.372844692606254,3.468497,4.0009765625,1.20661369784614e-14,3.65105006689424e-17,0.605172985092335


==> Data/KuboWeak/Non-linearKubooscillator_OuterIter=1_Miter=20_Mbatch=2500_TDSL_TFSL_M_MDSL_MFSL_tend=1_Weak_Param=10_10TrajectoryMax.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
3.0517578125e-05,449.476567,4,0.000376630451146435,1.57677257126163e-05,8.37304878807355,341.145509,3.00094757080078,1.41333797990729e-06,4.45064621935981e-07,62.9806356672273,424.73965,4,7.13051839795753e-17,1.17998823048972e-16,330.968427436557,434.935307,4,2.96075745476188e-12,1.81436905791219e-16,0.0122561140899542,364.962522,3,2.96431741819703e-12,5.14951594190293e-16,0.0347433504272629
6.103515625e-05,219.139607,4,0.000752308876001126,3.02846499864427e-05,8.05112127545797,183.199138,3.33092346191406,2.89508568767431e-06,2.11391381626614e-07,14.6034628630581,207.256359,4,2.88924439928451e-17,6.83440405930657e-17,473.092830845258,213.473429,4,1.8568640380856e-12,1.66422311903272e-16,0.017925093974554,181.563712,3.0030517578125,1.8574443916286e-12,3.0524390771958e-16,0.0328670843762857
0.0001220703125,108.57103,4,0.00151322292145415,7.1694178372646e-05,9.47569288783319,104.604633,3.99981689453125,5.84558777962554e-06,2.40732022882478e-06,82.3636670794803,102.922756,4,3.77498032833046e-17,5.21775565194862e-17,276.438826067009,106.136472,4,3.03125391454273e-13,1.15166367847913e-16,0.0759859590088388,101.608602,3.51445922851563,3.03096145959358e-13,2.20705841974611e-16,0.145634212059037
0.000244140625,53.807488,4.000048828125,0.00302316298202245,0.000121220779354782,8.01946703341059,52.03137,4,1.12886468509052e-05,3.14249936758513e-06,55.6753950954387,50.839664,4,1.52478030202019e-17,3.5644192955404e-17,467.53218031711,52.69125,4,6.06282644088907e-13,8.99144804215474e-17,0.0296609118859626,56.043287,3.9998291015625,6.06113046419665e-13,1.46725025020883e-16,0.0484150690659419
0.00048828125,26.997773,4.0957275390625,0.00603556158678811,0.000221033465314219,7.32437113384985,25.859451,4,2.2688004939392e-05,1.63730183106432e-06,14.4331935349816,25.076949,4.000048828125,2.01616501271928e-17,3.14889985883006e-17,312.365291428504,26.368683,4.000048828125,3.0075712142974e-13,5.00812771674924e-17,0.0333034688784198,28.155897,4,3.00729321445203e-13,1.038772015116e-16,0.0690835206972176
0.0009765625,16.019123,4.99765625,0.0121921935118234,0.000541813571508521,8.8878768366512,12.880007,4,4.36954114629552e-05,7.90325431223689e-06,36.174298616857,12.615863,4.055859375,1.78590475741203e-17,1.74194182086441e-17,195.076676248814,13.61999,4.0552734375,7.45090544818083e-14,4.25492084234197e-17,0.114212181913564,14.358164,4,7.45006500935119e-14,1.06977875123117e-16,0.287186420491205
0.001953125,7.78377,5,0.022767996363434,0.00104722684569814,9.19911290376008,5.899532,4.0001953125,8.72082492425083e-05,4.17875073057373e-06,9.58338406485718,6.97698,4.97451171875,1.36290978502984e-17,5.62290812006082e-18,82.5132841780529,7.469082,4.97451171875,1.09745343923606e-13,2.67730759602824e-17,0.0487912744233034,6.518666,4,1.09765421196784e-13,5.36561702857697e-17,0.0977651608325299
0.00390625,3.362966,5.012109375,0.0435842671016933,0.00167899565546274,7.70459510788705,2.770035,4.1515625,0.000177485283096968,9.19778365386989e-06,10.3645592393649,3.196713,5,1.37512223830072e-17,5.27594119461209e-18,76.7341411208902,3.893139,5,1.20677556836313e-14,2.17316059899441e-17,0.36015986003795,3.466556,4.000390625,1.21194032587368e-14,3.60614431474507e-17,0.59510261978376


==> Data/KuboWeak/Non-linearKubooscillator_OuterIter=1_Miter=20_Mbatch=2500_TDSL_TFSL_M_MDSL_MFSL_tend=1_Weak_Param=1_0.3TrajectoryMax.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
3.0517578125e-05,339.454026,3.00228729248047,6.60054092052174e-06,9.1129220455926e-08,2.76126522214554,330.0813,3.00136566162109,6.15643955294284e-06,7.9809327168591e-08,2.59271049385814,315.646279,3,7.4318329268408e-17,9.37587128832536e-17,252.316524890205,325.992766,3,3.48334472377587e-15,2.2488161188925e-16,12.9118206621528,354.819467,3,1.01113189820978e-12,3.74096822524084e-16,0.0739956524339555
6.103515625e-05,188.59562,3.49124755859375,1.31896400361171e-05,2.34238579896659e-07,3.55185705228112,179.986754,3.4102783203125,1.23040381996104e-05,1.9783412032123e-07,3.21575920216981,154.292906,3.00596313476562,6.04938321657755e-17,5.50495693914521e-17,182.000602112942,159.644384,3.00595092773438,3.11092707150351e-15,1.49489322054045e-16,9.61059636681208,177.212995,3.00396423339844,2.07565677978749e-13,3.846410327623e-16,0.37062103572025
0.0001220703125,104.339375,3.97537231445312,2.62462129857282e-05,4.47262690367828e-07,3.40820742871389,100.366571,3.97050170898437,2.45379543019848e-05,3.92639196160169e-07,3.20026022811861,91.738759,3.67877807617187,2.17692530668501e-17,4.8633422604594e-17,446.80837192942,95.015683,3.6778564453125,1.91322091502855e-14,1.26373546849747e-16,1.32105546052805,100.540753,3.59938354492188,5.57540480450314e-14,2.62842218331243e-16,0.942863263018862
0.000244140625,51.716737,3.996728515625,5.27276083814865e-05,7.36713030954648e-07,2.79441094928675,50.023295,3.99449462890625,4.90871921901576e-05,7.3839259575539e-07,3.00849391790408,48.723951,3.98031005859375,1.41198164271827e-17,3.4808411494596e-17,493.043400020197,50.559435,3.980126953125,1.51655770164183e-13,5.96903003561209e-17,0.0787181394964399,53.942589,3.97626953125,1.58134454419923e-13,1.57151446064502e-16,0.198756743609068
0.00048828125,25.492619,4,0.000105299977126326,1.69129446062381e-06,3.21233585567601,24.843398,3.999951171875,9.81288449330483e-05,1.69096568189359e-06,3.44641921149139,24.086779,3.998486328125,2.28395080625887e-17,2.96940078881698e-17,260.023182695505,25.357723,3.9983154296875,3.03170397675245e-13,3.96773512183629e-17,0.026174950801671,27.221281,3.995947265625,3.04260032724102e-13,1.44176376921116e-16,0.0947718145102895
0.0009765625,12.664501,4,0.000209978256684569,3.0922029732905e-06,2.94526016370888,12.364426,4,0.000196482616499402,2.91350592778852e-06,2.9656627947006,12.019898,4,1.52766688188422e-17,1.83454876765372e-17,240.176544953438,12.976861,4,1.51588510632905e-13,3.71982079015576e-17,0.0490778723878867,13.937454,4,1.51756205379883e-13,8.47155639175853e-17,0.111646919090421
0.001953125,6.296417,4.00078125,0.000416555326447556,5.43220616469446e-06,2.60815590141223,5.948928,4.000390625,0.000388808429306166,5.03032956847136e-06,2.58756199162042,5.536937,4,1.42619249743348e-17,3.09442969004756e-18,43.3942780601662,6.123448,4,7.58147389312569e-14,2.40941851974961e-17,0.063560688956122,6.360372,4,7.59062479538386e-14,4.80455582717151e-17,0.12659184076898
0.00390625,2.88621,4.2798828125,0.000820786945530562,1.01324606234094e-05,2.46896242163298,2.760373,4.22265625,0.000765385699715176,9.35070991615362e-06,2.44339812453599,2.549131,4.00078125,1.43640654926003e-17,7.42460745821442e-19,10.3377521663894,3.240878,4.000390625,3.78168429904235e-14,1.5440480673621e-17,0.0816592790547376,3.455721,4.0001953125,3.7820468978822e-14,4.30097093892086e-17,0.227441438726169


==> Data/KuboWeak/Non-linearKubooscillator_OuterIter=1_Miter=20_Mbatch=2500_TDSL_TFSL_M_MDSL_MFSL_tend=1_Weak_Param=1_1TrajectoryMax.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
3.0517578125e-05,344.371045,3.02974700927734,6.10963459800608e-06,1.4373405147699e-07,4.70516032248142,331.135705,3.00101318359375,3.45776735431872e-06,5.68245928840308e-08,3.28677941927223,316.613601,3.00003356933594,1.45499168269225e-16,1.27126980507046e-16,174.74598929915,327.386415,3.00003356933594,2.27621255177723e-15,2.27678429203345e-16,20.0050236104337,356.002627,3,3.50236279977878e-13,4.62821969224922e-16,0.264291277450843
6.103515625e-05,207.922036,3.90955505371094,1.20088787769946e-05,2.6578923151709e-07,4.42654533287923,177.98971,3.3483642578125,6.76640163502348e-06,1.17090563600379e-07,3.46094039095487,157.454775,3.06533508300781,1.26962884650084e-16,8.05392603708504e-17,126.870558419999,162.366732,3.06524353027344,2.65785393693818e-15,1.16545151349013e-16,8.76986878242614,177.096774,3.00314025878906,6.50088516351843e-14,3.50543835852216e-16,1.0784495558217
0.0001220703125,104.801453,3.99899291992188,2.39489702176154e-05,6.82030811499844e-07,5.69570052743382,101.049657,3.98995361328125,1.36220196880256e-05,3.09343501232153e-07,4.54181550631703,98.699732,3.96727294921875,4.04032363121587e-17,6.63205345389436e-17,328.293179420311,101.832171,3.9672119140625,1.91566007501365e-14,1.31646161631316e-16,1.37442089385694,99.28114,3.53558349609375,2.9981059856965e-14,2.90358787567391e-16,1.93694811959716
0.000244140625,51.988337,4,4.91708308779143e-05,1.10784955430961e-06,4.50612501163659,50.370986,3.99853515625,2.78858962055606e-05,5.50805002824284e-07,3.95041994536616,49.195611,3.9993896484375,1.39555034195382e-17,3.96283110273023e-17,567.923776534227,51.111493,3.9993896484375,1.51630037414918e-13,1.1427950726281e-16,0.15073465549586,54.355694,3.99232177734375,1.53582724315982e-13,1.8200378214557e-16,0.237010748384845
0.00048828125,25.662646,4,9.71000589832646e-05,2.22583751921571e-06,4.58462650285174,24.965824,4,5.51712137363209e-05,1.14348137013563e-06,4.14521012932816,24.26841,4,1.4148682225823e-17,2.93425054498486e-17,414.77368678611,25.501357,4,3.03161362680271e-13,6.7865960810639e-17,0.0447721703126224,27.377245,3.9990234375,3.03460863104732e-13,1.06330227974772e-16,0.070078379720468
0.0009765625,12.747955,4,0.000198649172280275,6.27891512262411e-06,6.32161216736927,12.463849,4,0.000112128725938013,3.49000956443457e-06,6.22500529679417,12.079188,4,1.39199762827502e-17,1.0768739766439e-17,154.723536128201,13.026078,4,1.51590648922451e-13,4.46173533684511e-17,0.0588655747377611,13.95537,4,1.51643897439158e-13,9.31021433869044e-17,0.122790491353941
0.001953125,6.359053,4.00732421875,0.000387380612808043,8.67125306184847e-06,4.47686475530735,6.2146,4.00029296875,0.000220339506319336,5.90673480763772e-06,5.36148501583474,5.941176,4,1.37156952462192e-17,2.12585534191279e-18,30.9988710561179,6.412321,4,7.57977502985341e-14,3.09738546573534e-17,0.081727635808084,6.499846,4,7.58065232808747e-14,6.17067826300502e-17,0.162800719408849
0.00390625,3.175415,4.6853515625,0.000765863743777974,2.29817250448991e-05,6.0015179544944,2.771264,4.178515625,0.000436267091745667,1.0996850274879e-05,5.04133842911528,2.611557,4.0078125,1.35647049148702e-17,7.4705299530119e-19,11.0146589990652,3.31029,4.0072265625,3.78204911832825e-14,1.85832190805122e-17,0.098270638477199,3.485205,4,3.78221742813878e-14,4.12297746872759e-17,0.218019061413743


==> Data/KuboWeak/Non-linearKubooscillator_OuterIter=1_Miter=20_Mbatch=2500_TDSL_TFSL_M_MDSL_MFSL_tend=1_Weak_Param=50_0.3TrajectoryMax.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
3.0517578125e-05,346.223459,3.00157623291016,5.90084394142422e-06,2.6255632181775e-08,0.889894138614959,335.987223,3.00097351074219,5.89303319679276e-06,2.43209965058517e-08,0.825415221454659,321.998529,3,1.28341781646668e-16,1.06100970343544e-16,165.341276990599,332.298181,3,2.27838410804537e-12,2.85347204707843e-16,0.0250482088336406,360.763252,3,2.30218061059162e-12,4.59717639750164e-16,0.0399375824498865
6.103515625e-05,185.547682,3.3515869140625,1.17968237429324e-05,6.47681431256514e-08,1.09806070747569,178.546039,3.29512329101563,1.17800520491554e-05,5.92943912296307e-08,1.00669149817351,157.49152,3.00794677734375,6.26343421572528e-17,5.73740453675499e-17,183.20315466395,162.348943,3.0045654296875,3.60099240648282e-12,1.53543118864404e-16,0.00852782241850787,179.571319,3.00291137695312,3.59683579365111e-12,3.01593427061318e-16,0.0167699302589053
0.0001220703125,103.975078,3.87272338867187,2.36202891596416e-05,1.12653300596558e-07,0.953868937295155,100.342246,3.8595947265625,2.35796129813311e-05,1.02809850136445e-07,0.872023219531582,92.297924,3.6240966796875,2.68896016564213e-17,5.03244847621179e-17,374.304427452166,92.124651,3.48751831054688,2.66434332374388e-13,1.13849044037441e-16,0.0854612414420095,98.555343,3.42882690429688,2.67139428355989e-13,2.42568811419095e-16,0.181604649610801
0.000244140625,52.203752,3.94659423828125,4.72665133479557e-05,1.9180645950833e-07,0.811595550094137,50.63443,3.9415283203125,4.71719627819724e-05,1.89481390427609e-07,0.803364453174813,49.129707,3.92650146484375,4.13868939119766e-17,3.62141393380189e-17,175.002934093294,50.638554,3.8921875,5.70005336264501e-13,8.1108338554678e-17,0.0284587997320226,54.052982,3.88135986328125,5.7002404130202e-13,1.36634952414692e-16,0.0479400665637181
0.00048828125,25.987978,3.984619140625,9.43689195053223e-05,4.88499074333305e-07,1.03529652960741,25.259119,3.9679931640625,9.42505330963914e-05,4.78565570368605e-07,1.01551801278231,24.688856,3.9989501953125,1.68220992691204e-17,2.14177158267229e-17,254.637848512028,25.650094,3.9519775390625,5.33310817729671e-14,6.22506619859641e-17,0.233449837942414,27.498971,3.945654296875,5.33853716788712e-14,1.18112891200073e-16,0.442491594553492
0.0009765625,12.973479,3.999951171875,0.000187920592542876,1.46130897378484e-06,1.55524091746509,12.634215,3.98623046875,0.000187787670255669,1.28416987526815e-06,1.36768284469345,12.295965,4,1.37312383685639e-17,1.21185431315941e-17,176.510563815396,13.238692,3.989013671875,1.20983623119741e-13,5.3123783893085e-17,0.0878197933293942,14.092982,3.970751953125,1.2099367285856e-13,7.19523371661642e-17,0.118935702117706
0.001953125,6.4438,4.00029296875,0.000372307905413692,3.48954339256182e-06,1.8745470304663,6.311301,3.9955078125,0.000372452940563498,3.10995094330891e-06,1.66998329432102,6.113186,4,1.4042100815459e-17,8.37809768888443e-18,119.328265748683,6.938012,4,1.02474364549465e-13,3.45275292781085e-17,0.0673876426165917,7.03911,3.98828125,1.02475099517108e-13,3.41694352610234e-17,0.0666882694860308
0.00390625,3.1164,4.211328125,0.000735103639850052,6.23862439922968e-06,1.69734553361816,3.003191,4.170703125,0.000735350374712092,6.25228936811117e-06,1.70049260410293,2.874259,4.2185546875,1.45061740397523e-17,1.01463184550568e-18,13.9889655635622,3.312522,4.0009765625,5.02385022471685e-14,2.40997718834352e-17,0.0959414425408888,3.461772,3.994921875,5.02425478998703e-14,3.99678862252155e-17,0.159099758654233


==> Data/KuboWeak/Non-linearKubooscillator_OuterIter=1_Miter=20_Mbatch=2500_TDSL_TFSL_M_MDSL_MFSL_tend=1_Weak_Param=5_5TrajectoryMax.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
3.0517578125e-05,448.506506,3.99999847412109,9.02749711693937e-05,4.94540055350835e-06,10.9563049191757,341.01236,3.00099182128906,1.65362120823415e-06,7.13859288305705e-08,8.63389130172096,412.532404,3.89606170654297,1.08617559391178e-16,8.11222303206507e-17,149.372220799945,424.79253,3.89592742919922,1.85104427341543e-13,2.07019647636344e-16,0.223678764046378,365.082627,3,1.9962481223601e-13,5.80131027853824e-16,0.581221363572734
6.103515625e-05,218.278551,4,0.000179272664246688,1.05783636842603e-05,11.8014240806997,182.472186,3.32893676757813,3.30138522012901e-06,1.26799853752419e-07,7.68161515834637,206.957835,4,6.00919314308612e-17,6.56573809953326e-17,218.52311760315,212.577348,4,1.48043920011887e-12,1.43607131525631e-16,0.0194006118608721,181.481271,3.00313720703125,1.48288611168113e-12,2.7584088807433e-16,0.0372032465475873
0.0001220703125,108.14828,4,0.000361707057775384,1.5566711891089e-05,8.60735866578293,104.87367,3.9994140625,6.60439839292475e-06,2.57055658940313e-07,7.78437773274535,102.397656,4,2.68207678288945e-17,4.84483045718592e-17,361.274553218904,105.645696,4,9.28434396030297e-13,1.13769281956541e-16,0.0245077697342933,101.35788,3.51294555664062,9.28636163521901e-13,2.03203902660717e-16,0.0437639434350812
0.000244140625,53.461274,4,0.000699540952678687,3.90662778277459e-05,11.1691181704668,51.925202,3.9999755859375,1.25341672296818e-05,5.61451796753055e-07,8.95874111881161,50.709225,4,1.40265576931142e-17,3.44953813041196e-17,491.85811742041,52.480182,4,1.5161155664245e-13,1.03359802677004e-16,0.136348184750534,55.978044,3.99951171875,1.51614627519336e-13,1.56306349157554e-16,0.20618900922026
0.00048828125,26.433699,4.0001708984375,0.00138739565365529,5.70269324322486e-05,8.22071660409241,25.737151,4,2.55812014571471e-05,1.06804129031726e-06,8.35020428658451,24.984891,4,1.97508676080815e-17,2.81239099193363e-17,284.786577252218,26.286555,4,3.03128799838959e-13,5.81647449545522e-17,0.0383762578715404,28.059166,3.9999267578125,3.03122111855458e-13,1.17647635704612e-16,0.0776239219134972
0.0009765625,13.550281,4.170263671875,0.00281645032724407,0.000122328222138719,8.68669480554402,12.830924,4,5.01654524782657e-05,2.45310140325793e-06,9.78004296610597,12.460618,4.000390625,1.35313982241314e-17,3.42313807050395e-18,50.5954819125676,13.425109,4.000390625,1.50380918828574e-13,3.0707378272063e-17,0.0408394608987164,14.360828,4,1.50312642333006e-13,8.00815767139329e-17,0.106553348369086
0.001953125,7.960518,4.9998046875,0.00579832461282247,0.000289920785361824,10.0001571047158,6.414015,4.000390625,0.000100912755620478,2.92050995176207e-06,5.78818789320508,6.370698,4.144921875,1.38600242394205e-17,7.98191484998296e-18,115.178945030715,7.123942,4.14443359375,3.72512087842836e-14,3.73471255142736e-17,0.200514972443152,7.035266,4,3.72193786901676e-14,6.82049851472019e-17,0.366502545434591
0.00390625,3.518036,5,0.0114248234367481,0.00055007326278737,9.62944006675943,2.931403,4.1853515625,0.000197383749361818,8.31325641348547e-06,8.42344563862418,3.37896,4.99921875,1.31517019497096e-17,7.48388896120167e-19,11.3808676471214,4.09256,4.9994140625,5.48897127750081e-14,2.27353357630211e-17,0.0828400609644754,3.607039,4.000390625,5.48831202706879e-14,3.93593178403205e-17,0.143429592363544


==> Data/RigidBody/StochasticRigidBody_OuterIter=1_Miter=1_Mbatch=1_TDSL_TFSL_M_MDSL_MFSL_tend=100Param=100_0.3_meanvalues_grid_1_60_70.csv <==
t,I1_TDSL,cI1_TDSL,crI1_TDSL,I1_TFSL,cI1_TFSL,crI1_TFSL,I1_M,cI1_M,crI1_M,I1_MDSL,cI1_MDSL,crI1_MDSL,I1_MFSL,cI1_MFSL,crI1_MFSL
60.009765625,0.99879752643053,NaN,NaN,1.00001814831069,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.99999999999999,NaN,NaN
60.0341796875,0.998783580600448,NaN,NaN,1.00000965323594,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.99999999999999,NaN,NaN
60.05859375,0.998788549510768,NaN,NaN,0.999999817081243,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.99999999999999,NaN,NaN
60.0830078125,0.998782507484275,NaN,NaN,1.00000460536763,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.99999999999999,NaN,NaN
60.107421875,0.998785838942853,NaN,NaN,1.00001638855714,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.99999999999999,NaN,NaN
60.1318359375,0.998787941044627,NaN,NaN,1.00001488822687,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.99999999999999,NaN,NaN
60.15625,0.998724977088363,NaN,NaN,1.00000414571094,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.99999999999999,NaN,NaN
60.1806640625,0.998722703373356,NaN,NaN,0.999999787644072,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.205078125,0.998717903400235,NaN,NaN,1.00000961993888,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.99999999999999,NaN,NaN
60.2294921875,0.998699996793983,NaN,NaN,1.00001816829515,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.99999999999999,NaN,NaN
60.25390625,0.998676455142702,NaN,NaN,1.0000104693215,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.99999999999999,NaN,NaN
60.2783203125,0.998690415972408,NaN,NaN,0.999999943060278,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.99999999999999,NaN,NaN
60.302734375,0.998684541252019,NaN,NaN,1.00000409532649,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.3271484375,0.998680067299203,NaN,NaN,1.00001615783664,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.99999999999999,NaN,NaN
60.3515625,0.99867812656135,NaN,NaN,1.00001623373317,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.3759765625,0.998688099639302,NaN,NaN,1.00000408192244,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.400390625,0.998695760994141,NaN,NaN,1.00000004375951,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.4248046875,0.99871089627642,NaN,NaN,1.00000991831515,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.44921875,0.998741286829053,NaN,NaN,1.00001809005898,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.4736328125,0.998729639981516,NaN,NaN,1.0000117476857,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.498046875,0.998751795007373,NaN,NaN,1.00000036706706,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.5224609375,0.998755093021348,NaN,NaN,1.00000269817969,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.546875,0.998781707821776,NaN,NaN,1.00001421977131,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.5712890625,0.998782487791475,NaN,NaN,1.0000170840921,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.595703125,0.998782929352669,NaN,NaN,1.00000565345363,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.6201171875,0.998759953989194,NaN,NaN,0.999999452686403,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.64453125,0.998758177626388,NaN,NaN,1.00000694790992,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.6689453125,0.998811352561448,NaN,NaN,1.00001694572536,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.693359375,0.99882074149167,NaN,NaN,1.00001367969082,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.7177734375,0.998780591806589,NaN,NaN,1.0000025196363,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.7421875,0.998778379425203,NaN,NaN,1.00000045423456,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.7666015625,0.998770546914485,NaN,NaN,1.00001154715668,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.791015625,0.998765559734376,NaN,NaN,1.00001798202865,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.8154296875,0.998756076783838,NaN,NaN,1.00000840636664,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.83984375,0.998734595101757,NaN,NaN,0.999999713731173,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.99999999999999,NaN,NaN
60.8642578125,0.998734793541322,NaN,NaN,1.00000457330613,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.99999999999999,NaN,NaN
60.888671875,0.998811953965203,NaN,NaN,1.00001491821251,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.9130859375,0.998813861513603,NaN,NaN,1.00001683301571,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.9375,0.998804938510087,NaN,NaN,1.00000543801401,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.9619140625,0.998818413799309,NaN,NaN,0.999999719451293,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
60.986328125,0.998818932955355,NaN,NaN,1.00000901190477,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.0107421875,0.998843946065899,NaN,NaN,1.00001798719085,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.03515625,0.998848448662498,NaN,NaN,1.00001164851881,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.0595703125,0.99881950665249,NaN,NaN,1.00000100651419,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.083984375,0.998821689048833,NaN,NaN,1.00000172341033,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.1083984375,0.998866608182385,NaN,NaN,1.00001245923185,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.1328125,0.998865227572764,NaN,NaN,1.00001780111655,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.1572265625,0.998809177391235,NaN,NaN,1.00000928351648,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.181640625,0.998784687363007,NaN,NaN,0.999999981856281,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.2060546875,0.998794427985923,NaN,NaN,1.00000324083309,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.23046875,0.998791193745689,NaN,NaN,1.00001539093571,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.2548828125,0.99879118020342,NaN,NaN,1.00001604479624,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.279296875,0.998755990064506,NaN,NaN,1.00000487974942,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.3037109375,0.998750600969295,NaN,NaN,0.999999592975539,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.328125,0.998770671751822,NaN,NaN,1.00000782966717,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.3525390625,0.998821297573069,NaN,NaN,1.00001736241923,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.376953125,0.998809175887445,NaN,NaN,1.00001459215755,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.4013671875,0.998841619331301,NaN,NaN,1.00000198783433,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.42578125,0.998839681442013,NaN,NaN,1.00000070792589,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.4501953125,0.998869971557312,NaN,NaN,1.00001102602779,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.474609375,0.99890266945658,NaN,NaN,1.00001818719902,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.4990234375,0.998887233217922,NaN,NaN,1.00001112268415,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.5234375,0.998824885150406,NaN,NaN,1.00000126013824,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.5478515625,0.998826293906816,NaN,NaN,1.00000136292298,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
61.572265625,0.998835867567433,NaN,NaN,1.00001279364889,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.5966796875,0.998874052133366,NaN,NaN,1.00001817951523,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.62109375,0.998880186496512,NaN,NaN,1.00000924256887,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.6455078125,0.998886125834375,NaN,NaN,0.999999749763507,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.669921875,0.998910100321522,NaN,NaN,1.00000343716123,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.6943359375,0.99895624080745,NaN,NaN,1.00001453874356,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.71875,0.998964273311378,NaN,NaN,1.00001740451455,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.7431640625,0.998944811180594,NaN,NaN,1.00000687151766,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.767578125,0.99892538835774,NaN,NaN,0.999999559402481,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.7919921875,0.998924723354005,NaN,NaN,1.0000060933752,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.81640625,0.998904993352772,NaN,NaN,1.0000175306027,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.8408203125,0.998901343132371,NaN,NaN,1.00001352310546,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.865234375,0.998858104097092,NaN,NaN,1.00000247642153,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.8896484375,0.998858212908047,NaN,NaN,1.00000073642708,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.9140625,0.998845389399911,NaN,NaN,1.00001221010369,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.9384765625,0.99885234150091,NaN,NaN,1.00001800013915,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.962890625,0.998834012408634,NaN,NaN,1.00000876460049,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
61.9873046875,0.998869462430534,NaN,NaN,0.999999528688828,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.01171875,0.998902664803888,NaN,NaN,1.00000464265541,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.0361328125,0.998897468654972,NaN,NaN,1.00001653832006,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.060546875,0.998893250726719,NaN,NaN,1.00001567527542,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.0849609375,0.998931808170165,NaN,NaN,1.00000290739058,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.109375,0.998926841824589,NaN,NaN,1.0000002422827,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.1337890625,0.998970480489273,NaN,NaN,1.00000937971283,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.158203125,0.998981704847093,NaN,NaN,1.00001814096083,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.1826171875,0.999018591551706,NaN,NaN,1.0000097369382,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.20703125,0.998981399602912,NaN,NaN,1.00000033415137,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.2314453125,0.998966702795723,NaN,NaN,1.00000410162931,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.255859375,0.998973758605618,NaN,NaN,1.00001592418103,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.2802734375,0.998975702932732,NaN,NaN,1.00001535209192,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.3046875,0.998927330530317,NaN,NaN,1.00000435343549,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.3291015625,0.998913424498778,NaN,NaN,0.999999671327455,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.353515625,0.998952415370956,NaN,NaN,1.00000724140767,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.3779296875,0.998975012980816,NaN,NaN,1.00001750217766,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.40234375,0.998973164428497,NaN,NaN,1.00001350389078,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.4267578125,0.998982761529715,NaN,NaN,1.00000157276826,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.451171875,0.998982426048403,NaN,NaN,1.00000164076571,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.4755859375,0.99898168969349,NaN,NaN,1.00001340171892,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.5,0.998982239099518,NaN,NaN,1.00001751740625,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.5244140625,0.998951262444843,NaN,NaN,1.00000749623683,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.548828125,0.998928632492763,NaN,NaN,0.999999636554442,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.5732421875,0.998923135846109,NaN,NaN,1.00000564065456,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.59765625,0.998960382728893,NaN,NaN,1.00001648551982,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.6220703125,0.99896009897403,NaN,NaN,1.00001511522894,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.646484375,0.998889655273755,NaN,NaN,1.00000462357205,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.6708984375,0.998863302597433,NaN,NaN,0.999999527111412,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.6953125,0.998902121758493,NaN,NaN,1.00000614878284,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.7197265625,0.998952533747621,NaN,NaN,1.00001656213406,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.744140625,0.998950071151943,NaN,NaN,1.00001529573186,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.7685546875,0.998913775801107,NaN,NaN,1.00000400123785,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.79296875,0.998901225885319,NaN,NaN,0.999999741187095,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.8173828125,0.998886570591877,NaN,NaN,1.00000944528531,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.841796875,0.99888431406532,NaN,NaN,1.00001818414663,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.8662109375,0.998919992554169,NaN,NaN,1.00000922585173,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.890625,0.998909276734544,NaN,NaN,0.999999877776767,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.9150390625,0.998927226836946,NaN,NaN,1.00000326626496,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.939453125,0.999013002071988,NaN,NaN,1.00001336713265,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.9638671875,0.999006674796632,NaN,NaN,1.00001723651689,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
62.98828125,0.998971571088249,NaN,NaN,1.00000694500266,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.0126953125,0.998948949505896,NaN,NaN,0.99999958028294,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.037109375,0.998948137735801,NaN,NaN,1.00000591832632,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.0615234375,0.998921347689969,NaN,NaN,1.00001753381259,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.0859375,0.998916247510898,NaN,NaN,1.00001360957248,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.1103515625,0.998891442754592,NaN,NaN,1.00000220065256,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.134765625,0.99889164066705,NaN,NaN,1.00000152880185,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.1591796875,0.998940083741756,NaN,NaN,1.00001202814279,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.18359375,0.998933999393414,NaN,NaN,1.00001786026718,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.2080078125,0.998938867604856,NaN,NaN,1.000007453182,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.232421875,0.998923172461734,NaN,NaN,0.999999592854007,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.2568359375,0.99895882649767,NaN,NaN,1.00000391318599,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.28125,0.998988117095349,NaN,NaN,1.00001534430454,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.3056640625,0.998988052237489,NaN,NaN,1.00001619886922,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.330078125,0.999048034932302,NaN,NaN,1.00000312487991,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
63.3544921875,0.999041515288908,NaN,NaN,1.0000001611346,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.37890625,0.999074132122978,NaN,NaN,1.00000939405178,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
63.4033203125,0.999100714786777,NaN,NaN,1.00001805874143,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
63.427734375,0.9990905407816,NaN,NaN,1.00001217976141,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
63.4521484375,0.999067344997548,NaN,NaN,1.00000127659799,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
63.4765625,0.999069464591468,NaN,NaN,1.00000136705047,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.5009765625,0.999059600424,NaN,NaN,1.00001316115862,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
63.525390625,0.999083457620389,NaN,NaN,1.0000180782151,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
63.5498046875,0.999085782168855,NaN,NaN,1.00000843443203,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
63.57421875,0.999092711797573,NaN,NaN,0.99999967481427,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
63.5986328125,0.999095565273351,NaN,NaN,1.00000553678543,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.623046875,0.99911734635082,NaN,NaN,1.00001666745884,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.6474609375,0.999111446964864,NaN,NaN,1.00001643059777,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.671875,0.999092368596116,NaN,NaN,1.00000508270408,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.6962890625,0.999118725260011,NaN,NaN,1.00000034201943,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.720703125,0.999123754610796,NaN,NaN,1.00001066360359,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.7451171875,0.999103589392994,NaN,NaN,1.00001807498032,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.76953125,0.999143448038973,NaN,NaN,1.00000732869442,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.7939453125,0.999147848001533,NaN,NaN,0.999999618704149,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.818359375,0.999158533348198,NaN,NaN,1.00000626939871,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.8427734375,0.999181643362597,NaN,NaN,1.00001705400285,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.8671875,0.999185646560288,NaN,NaN,1.00001403208227,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
63.8916015625,0.999229066046407,NaN,NaN,1.00000149555421,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
63.916015625,0.999221760892809,NaN,NaN,1.00000264517816,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.9404296875,0.999293231698599,NaN,NaN,1.0000129076743,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.96484375,0.999293508206697,NaN,NaN,1.00001776461128,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
63.9892578125,0.999307137461784,NaN,NaN,1.00000688980138,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.013671875,0.99931639210996,NaN,NaN,0.999999700991725,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.0380859375,0.999309368600181,NaN,NaN,1.00000769061073,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.0625,0.999384335166799,NaN,NaN,1.00001691207733,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.0869140625,0.999377676488479,NaN,NaN,1.00001540865788,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.111328125,0.999334936540458,NaN,NaN,1.0000043604504,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.1357421875,0.999331300285391,NaN,NaN,1.00000002451681,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.16015625,0.999282585885837,NaN,NaN,1.00001088466415,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.1845703125,0.99929118088766,NaN,NaN,1.00001823369859,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.208984375,0.999278335278146,NaN,NaN,1.00001021295479,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.2333984375,0.999273393044156,NaN,NaN,1.00000024274828,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.2578125,0.999292268845931,NaN,NaN,1.00000247120401,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.2822265625,0.999323682762965,NaN,NaN,1.00001367905425,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.306640625,0.999322257267211,NaN,NaN,1.00001737756895,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.3310546875,0.999287964669207,NaN,NaN,1.00000725536296,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.35546875,0.999293366569761,NaN,NaN,0.99999968464572,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.3798828125,0.999317664516666,NaN,NaN,1.00000593083708,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.404296875,0.999307964967953,NaN,NaN,1.00001732673684,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
64.4287109375,0.999306869021594,NaN,NaN,1.0000139825584,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.453125,0.999357411061628,NaN,NaN,1.00000140113854,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.4775390625,0.999356882727769,NaN,NaN,1.00000212124118,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.501953125,0.999404194389799,NaN,NaN,1.00001278025744,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.5263671875,0.999419667521196,NaN,NaN,1.00001808751376,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.55078125,0.99942364940244,NaN,NaN,1.00000833063609,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.5751953125,0.999438282786749,NaN,NaN,0.999999778236436,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.599609375,0.999442362748691,NaN,NaN,1.00000608115571,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.6240234375,0.999443394841009,NaN,NaN,1.00001725656938,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.6484375,0.999453819853582,NaN,NaN,1.00001342601607,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.6728515625,0.999478867035853,NaN,NaN,1.00000142916492,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.697265625,0.999480179466214,NaN,NaN,1.00000189149463,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.7216796875,0.999497759966359,NaN,NaN,1.00001314538588,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.74609375,0.999489997661611,NaN,NaN,1.00001743177971,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.7705078125,0.999458008161787,NaN,NaN,1.00000731930022,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.794921875,0.999462508617741,NaN,NaN,0.999999755860142,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.8193359375,0.999456233274862,NaN,NaN,1.00000712738255,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.84375,0.999455676991799,NaN,NaN,1.0000177249749,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.8681640625,0.999456854978894,NaN,NaN,1.00001302030055,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.892578125,0.999458150431236,NaN,NaN,1.00000151563184,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.9169921875,0.999457666561787,NaN,NaN,1.00000093667144,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.94140625,0.999395869818441,NaN,NaN,1.00001337172943,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.9658203125,0.99940890000177,NaN,NaN,1.00001793560811,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
64.990234375,0.999373227307112,NaN,NaN,1.00000896675726,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.0146484375,0.999324216308187,NaN,NaN,1.00000033811569,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.0390625,0.99933569764208,NaN,NaN,1.00000292377685,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.0634765625,0.999370107174343,NaN,NaN,1.0000141487943,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.087890625,0.999376455244282,NaN,NaN,1.00001753087954,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.1123046875,0.999383515546428,NaN,NaN,1.0000064607245,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.13671875,0.999353160380904,NaN,NaN,0.99999973701514,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.1611328125,0.999320516964952,NaN,NaN,1.00000739201724,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.185546875,0.999333989587954,NaN,NaN,1.00001766586603,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.2099609375,0.999324419933628,NaN,NaN,1.00001377660915,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.234375,0.999326708387097,NaN,NaN,1.00000196995763,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.2587890625,0.999325011362258,NaN,NaN,1.00000093439299,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.283203125,0.999319725345044,NaN,NaN,1.00001214418855,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.3076171875,0.999338575183625,NaN,NaN,1.00001818883874,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.33203125,0.99932575254584,NaN,NaN,1.00000957616126,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.3564453125,0.999345750775356,NaN,NaN,0.999999894838903,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.380859375,0.999370313226401,NaN,NaN,1.00000385809912,NaN,NaN,1,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.4052734375,0.999442354124252,NaN,NaN,1.00001425468539,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.4296875,0.999445293972959,NaN,NaN,1.00001734750696,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.4541015625,0.999469233629677,NaN,NaN,1.00000565466953,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.478515625,0.999446596810611,NaN,NaN,0.999999752912351,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.5029296875,0.999450157593405,NaN,NaN,1.00000716504446,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
65.52734375,0.999459752697904,NaN,NaN,1.00001762637292,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.5517578125,0.99946495684117,NaN,NaN,1.00001304101992,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.576171875,0.999394566304304,NaN,NaN,1.00000278772372,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
65.6005859375,0.9993781182035,NaN,NaN,1.00000011202438,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
65.625,0.99940556703185,NaN,NaN,1.00000897697006,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
65.6494140625,0.999362416390988,NaN,NaN,1.00001823364982,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
65.673828125,0.999359361466012,NaN,NaN,1.00000974175684,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
65.6982421875,0.999372535044961,NaN,NaN,0.999999982651701,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
65.72265625,0.999393065647425,NaN,NaN,1.00000368866283,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
65.7470703125,0.999376209873797,NaN,NaN,1.00001593935551,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
65.771484375,0.999375868651515,NaN,NaN,1.0000159474615,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
65.7958984375,0.999369711215543,NaN,NaN,1.00000417860329,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
65.8203125,0.999374363356988,NaN,NaN,1.00000030780092,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
65.8447265625,0.999385343823802,NaN,NaN,1.00001015852826,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
65.869140625,0.999378457428978,NaN,NaN,1.00001824370356,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
65.8935546875,0.999382678984028,NaN,NaN,1.00000966568822,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.91796875,0.999396895098117,NaN,NaN,0.999999965982537,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.9423828125,0.999418177579077,NaN,NaN,1.00000378143155,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
65.966796875,0.999422723694917,NaN,NaN,1.00001563063712,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
65.9912109375,0.999423094812701,NaN,NaN,1.00001594768225,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.015625,0.99939669413217,NaN,NaN,1.00000463928332,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.0400390625,0.999404585843048,NaN,NaN,1.00000021060652,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.064453125,0.999409962390108,NaN,NaN,1.00000998611756,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.0888671875,0.999416757057534,NaN,NaN,1.00001824262635,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
66.11328125,0.999400304547181,NaN,NaN,1.00001125012304,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
66.1376953125,0.999360842405651,NaN,NaN,1.00000111889404,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
66.162109375,0.999365727493727,NaN,NaN,1.00000139475666,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.1865234375,0.999363247128898,NaN,NaN,1.00001289971913,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.2109375,0.999352516407307,NaN,NaN,1.00001741481956,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.2353515625,0.999331503079854,NaN,NaN,1.0000069517656,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.259765625,0.999312085372281,NaN,NaN,0.999999713670205,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.2841796875,0.999342934122604,NaN,NaN,1.00000483166383,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.30859375,0.999346302749338,NaN,NaN,1.00001648901523,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.3330078125,0.999345987686152,NaN,NaN,1.00001524284694,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.357421875,0.999295807385894,NaN,NaN,1.00000433655419,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.3818359375,0.999281705835047,NaN,NaN,0.999999837490156,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.40625,0.999291180522862,NaN,NaN,1.00000849943261,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.4306640625,0.999296039525664,NaN,NaN,1.00001805534789,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.455078125,0.999303293995687,NaN,NaN,1.00001153741239,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.4794921875,0.999282846558646,NaN,NaN,1.00000095890236,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.50390625,0.999287399594661,NaN,NaN,1.00000199941031,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.5283203125,0.999291405961847,NaN,NaN,1.0000137007251,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.552734375,0.999312586146161,NaN,NaN,1.00001800335486,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.5771484375,0.999296072870657,NaN,NaN,1.00000861739872,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.6015625,0.999263636969871,NaN,NaN,1.00000004154621,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.6259765625,0.999255380558203,NaN,NaN,1.00000477032855,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.650390625,0.999269955765509,NaN,NaN,1.00001626653393,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.6748046875,0.999270062733298,NaN,NaN,1.00001542832182,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.69921875,0.999236031902419,NaN,NaN,1.00000415774554,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.7236328125,0.999233932621184,NaN,NaN,1.00000004981796,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.748046875,0.999242883724846,NaN,NaN,1.00000953888662,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.7724609375,0.999248573915476,NaN,NaN,1.00001819905246,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.796875,0.999227681025536,NaN,NaN,1.00001178356215,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.8212890625,0.999210303902113,NaN,NaN,1.0000010176085,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.845703125,0.999215655838706,NaN,NaN,1.00000145712759,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.8701171875,0.999193653981528,NaN,NaN,1.00001351750043,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.89453125,0.999209260227045,NaN,NaN,1.00001792178233,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.9189453125,0.999177868887855,NaN,NaN,1.00000879314603,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.943359375,0.999153948841914,NaN,NaN,0.999999969028581,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.9677734375,0.999169734312315,NaN,NaN,1.0000035447635,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
66.9921875,0.999192623716468,NaN,NaN,1.00001509817236,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.0166015625,0.999198351800961,NaN,NaN,1.00001719939281,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.041015625,0.999151958091322,NaN,NaN,1.00000721282988,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.0654296875,0.999146471220619,NaN,NaN,0.999999624427187,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.08984375,0.999182526639116,NaN,NaN,1.00000481299056,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.1142578125,0.999215738465833,NaN,NaN,1.00001596931346,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.138671875,0.999223236732801,NaN,NaN,1.00001478742195,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.1630859375,0.999232363995903,NaN,NaN,1.00000263471028,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.1875,0.999230715238015,NaN,NaN,1.00000068621318,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.2119140625,0.999229776491927,NaN,NaN,1.00001158916522,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.236328125,0.999253582302026,NaN,NaN,1.00001822959281,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.2607421875,0.999233452650949,NaN,NaN,1.00001056166475,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.28515625,0.999240479093134,NaN,NaN,1.00000021892762,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.3095703125,0.999242617082507,NaN,NaN,1.00000372895721,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.333984375,0.999322504057393,NaN,NaN,1.00001395493991,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.3583984375,0.999328357298271,NaN,NaN,1.0000175688014,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.3828125,0.999329509747435,NaN,NaN,1.0000067055334,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.4072265625,0.999315756955705,NaN,NaN,0.999999690146814,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
67.431640625,0.999310511845259,NaN,NaN,1.00000684481174,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
67.4560546875,0.999312828467382,NaN,NaN,1.00001758635839,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
67.48046875,0.999309090679536,NaN,NaN,1.00001357852129,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
67.5048828125,0.999281083545615,NaN,NaN,1.00000233130782,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
67.529296875,0.999278168059595,NaN,NaN,1.00000071587227,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.5537109375,0.999273796297738,NaN,NaN,1.00001170618468,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
67.578125,0.999263249549186,NaN,NaN,1.00001794161248,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999988,NaN,NaN
67.6025390625,0.999283676971346,NaN,NaN,1.00000727598057,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
67.626953125,0.999281797788335,NaN,NaN,0.999999676820269,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
67.6513671875,0.999253315645217,NaN,NaN,1.0000075566383,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
67.67578125,0.999231100890641,NaN,NaN,1.00001803767255,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
67.7001953125,0.999260653647572,NaN,NaN,1.00001069420036,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
67.724609375,0.999249951086356,NaN,NaN,1.00000045871466,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
67.7490234375,0.999245261161484,NaN,NaN,1.0000036156232,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
67.7734375,0.999276090589165,NaN,NaN,1.00001498562046,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
67.7978515625,0.999286977942917,NaN,NaN,1.00001751338683,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
67.822265625,0.99923192546235,NaN,NaN,1.00000826967412,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
67.8466796875,0.999208483444719,NaN,NaN,0.999999871913481,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
67.87109375,0.999196556499452,NaN,NaN,1.00000540958265,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
67.8955078125,0.99919530238076,NaN,NaN,1.0000169392107,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
67.919921875,0.999186499273974,NaN,NaN,1.00001556103004,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
67.9443359375,0.999229178392202,NaN,NaN,1.00000277495444,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
67.96875,0.999225528791343,NaN,NaN,1.00000049628936,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
67.9931640625,0.999178295606304,NaN,NaN,1.00001229718993,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.017578125,0.999183077816037,NaN,NaN,1.0000180038587,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.0419921875,0.999242780411319,NaN,NaN,1.00000651267973,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.06640625,0.999232619611132,NaN,NaN,0.999999647751978,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.0908203125,0.999201634401342,NaN,NaN,1.00000796971428,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.115234375,0.99924833827862,NaN,NaN,1.00001746480759,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.1396484375,0.999250106263166,NaN,NaN,1.0000134828824,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
68.1640625,0.999283426432944,NaN,NaN,1.00000129096588,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.1884765625,0.999285853695457,NaN,NaN,1.00000165861387,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.212890625,0.999255245254179,NaN,NaN,1.0000139721866,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.2373046875,0.999255008797747,NaN,NaN,1.00001726161943,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.26171875,0.999223558833724,NaN,NaN,1.00000690355942,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.2861328125,0.999220858655299,NaN,NaN,0.999999645250237,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.310546875,0.999236992741249,NaN,NaN,1.00000624163114,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.3349609375,0.999228215139265,NaN,NaN,1.00001746416226,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.359375,0.999209013440813,NaN,NaN,1.00001530617032,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.3837890625,0.999222091309418,NaN,NaN,1.00000305193876,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.408203125,0.999222934102514,NaN,NaN,1.00000065457556,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.4326171875,0.999263713544318,NaN,NaN,1.00001033350176,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.45703125,0.999278052447828,NaN,NaN,1.00001823018678,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.4814453125,0.999326905336932,NaN,NaN,1.00000885703157,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.505859375,0.999306763570722,NaN,NaN,1.00000000769898,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999987,NaN,NaN
68.5302734375,0.999287658592491,NaN,NaN,1.00000541209212,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
68.5546875,0.999295707206535,NaN,NaN,1.00001679469824,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
68.5791015625,0.999314877186681,NaN,NaN,1.00001344225083,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
68.603515625,0.999252081022046,NaN,NaN,1.00000290042653,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
68.6279296875,0.999251895766391,NaN,NaN,1.00000067986969,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
68.65234375,0.999277712450041,NaN,NaN,1.00001082563833,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
68.6767578125,0.999308968391249,NaN,NaN,1.00001821478667,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
68.701171875,0.999304064168949,NaN,NaN,1.00001097649565,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
68.7255859375,0.999264879199909,NaN,NaN,1.00000095263507,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
68.75,0.999270444538142,NaN,NaN,1.00000099211714,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
68.7744140625,0.999286649230321,NaN,NaN,1.00001175321616,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
68.798828125,0.999274112176687,NaN,NaN,1.00001789163667,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
68.8232421875,0.99925315296138,NaN,NaN,1.00000831753194,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
68.84765625,0.999244601113038,NaN,NaN,0.999999790459328,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
68.8720703125,0.999243122418486,NaN,NaN,1.00000540263198,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
68.896484375,0.99923575694952,NaN,NaN,1.00001702088303,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
68.9208984375,0.999225720851837,NaN,NaN,1.00001552660865,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
68.9453125,0.999195689422252,NaN,NaN,1.0000041715623,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
68.9697265625,0.999175487620349,NaN,NaN,0.999999741854231,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
68.994140625,0.999104271018441,NaN,NaN,1.00001048846213,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.0185546875,0.999120697247698,NaN,NaN,1.00001821607059,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
69.04296875,0.999139973944061,NaN,NaN,1.00000966458917,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
69.0673828125,0.999159984896639,NaN,NaN,0.999999835205828,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
69.091796875,0.999172493818969,NaN,NaN,1.00000432727661,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
69.1162109375,0.999214113071783,NaN,NaN,1.00001541852874,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
69.140625,0.999215582970886,NaN,NaN,1.00001673454591,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
69.1650390625,0.999250422480574,NaN,NaN,1.00000434359986,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
69.189453125,0.999242412492385,NaN,NaN,0.999999896394039,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
69.2138671875,0.999280820272042,NaN,NaN,1.00000789295546,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
69.23828125,0.999255054499222,NaN,NaN,1.00001812828598,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
69.2626953125,0.999238399501208,NaN,NaN,1.00001220661461,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.287109375,0.999216544078416,NaN,NaN,1.0000013117702,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
69.3115234375,0.999217002215092,NaN,NaN,1.00000194011001,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.3359375,0.99923929589441,NaN,NaN,1.00001321313485,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.3603515625,0.999261260295999,NaN,NaN,1.0000180773783,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.384765625,0.99921692261952,NaN,NaN,1.00001002804386,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.4091796875,0.99920102015472,NaN,NaN,1.0000002621545,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.43359375,0.999209506694648,NaN,NaN,1.00000315706459,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.4580078125,0.99923436897609,NaN,NaN,1.00001465610305,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.482421875,0.999245918227077,NaN,NaN,1.00001758744373,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.5068359375,0.999238391517623,NaN,NaN,1.00000698817887,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.53125,0.999255314955102,NaN,NaN,0.999999683337286,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.5556640625,0.999276575340689,NaN,NaN,1.00000686929305,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.580078125,0.999336777667744,NaN,NaN,1.00001676336424,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.6044921875,0.999337880190949,NaN,NaN,1.00001473227907,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.62890625,0.999313570720364,NaN,NaN,1.00000324204738,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.6533203125,0.999312822674667,NaN,NaN,1.00000050686314,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.677734375,0.999344631207322,NaN,NaN,1.00001016100876,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.7021484375,0.999348051883728,NaN,NaN,1.00001824534022,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999988,NaN,NaN
69.7265625,0.999388366734449,NaN,NaN,1.00000889285055,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999987,NaN,NaN
69.7509765625,0.999392553807608,NaN,NaN,0.999999871639602,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999987,NaN,NaN
69.775390625,0.999376902237533,NaN,NaN,1.00000595874282,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999987,NaN,NaN
69.7998046875,0.999354569983015,NaN,NaN,1.00001749325689,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999987,NaN,NaN
69.82421875,0.999370323192292,NaN,NaN,1.00001271648387,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999987,NaN,NaN
69.8486328125,0.999332347379827,NaN,NaN,1.00000191804969,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999987,NaN,NaN
69.873046875,0.999330002302899,NaN,NaN,1.00000201507583,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999987,NaN,NaN
69.8974609375,0.999312044671676,NaN,NaN,1.00001418399269,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999987,NaN,NaN
69.921875,0.999321288854708,NaN,NaN,1.00001762319985,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999987,NaN,NaN
69.9462890625,0.999355374775272,NaN,NaN,1.00000600677654,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999987,NaN,NaN
69.970703125,0.999344839019533,NaN,NaN,0.999999708573274,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999987,NaN,NaN
69.9951171875,0.999345776491039,NaN,NaN,1.00000742979925,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999987,NaN,NaN


==> Data/RigidBody/StochasticRigidBody_OuterIter=1_Miter=1_Mbatch=1_TDSL_TFSL_M_MDSL_MFSL_tend=100Param=100_0.3_meanvalues_grid_1_coarse=128.csv <==
t,I1_TDSL,cI1_TDSL,crI1_TDSL,I1_TFSL,cI1_TFSL,crI1_TFSL,I1_M,cI1_M,crI1_M,I1_MDSL,cI1_MDSL,crI1_MDSL,I1_MFSL,cI1_MFSL,crI1_MFSL
0,1,NaN,NaN,1,NaN,NaN,1,NaN,NaN,1,NaN,NaN,1,NaN,NaN
3.125,0.999722498525438,NaN,NaN,1.00000019492247,NaN,NaN,1,NaN,NaN,0.999999999999998,NaN,NaN,0.999999999999998,NaN,NaN
6.25,0.99912502147658,NaN,NaN,1.00000049501742,NaN,NaN,1,NaN,NaN,0.999999999999997,NaN,NaN,0.999999999999998,NaN,NaN
9.375,0.999171826142911,NaN,NaN,1.00001409482037,NaN,NaN,1,NaN,NaN,0.999999999999995,NaN,NaN,0.999999999999997,NaN,NaN
12.5,0.99855979450477,NaN,NaN,1.00000597160065,NaN,NaN,1,NaN,NaN,0.999999999999992,NaN,NaN,0.999999999999996,NaN,NaN
15.625,0.998518835314277,NaN,NaN,1.00000094249983,NaN,NaN,0.999999999999999,NaN,NaN,0.99999999999999,NaN,NaN,0.999999999999995,NaN,NaN
18.75,0.998872256078684,NaN,NaN,1.00001250674735,NaN,NaN,1,NaN,NaN,0.999999999999988,NaN,NaN,0.999999999999993,NaN,NaN
21.875,0.999151593496425,NaN,NaN,1.00001284671229,NaN,NaN,1,NaN,NaN,0.999999999999986,NaN,NaN,0.999999999999993,NaN,NaN
25,0.999122047451792,NaN,NaN,1.00001372737278,NaN,NaN,1,NaN,NaN,0.999999999999985,NaN,NaN,0.999999999999992,NaN,NaN
28.125,0.998968733168307,NaN,NaN,1.00000671148597,NaN,NaN,1,NaN,NaN,0.999999999999984,NaN,NaN,0.999999999999992,NaN,NaN
31.25,0.99885585524644,NaN,NaN,1.00000161505807,NaN,NaN,1,NaN,NaN,0.999999999999983,NaN,NaN,0.999999999999993,NaN,NaN
34.375,0.998944316833132,NaN,NaN,1.00001442903989,NaN,NaN,1,NaN,NaN,0.999999999999981,NaN,NaN,0.999999999999993,NaN,NaN
37.5,0.998603541740174,NaN,NaN,1.00001759426238,NaN,NaN,1,NaN,NaN,0.99999999999998,NaN,NaN,0.999999999999993,NaN,NaN
40.625,0.99865955883346,NaN,NaN,0.999999475407844,NaN,NaN,1,NaN,NaN,0.999999999999977,NaN,NaN,0.999999999999992,NaN,NaN
43.75,0.99886324908823,NaN,NaN,1.00001075880806,NaN,NaN,1,NaN,NaN,0.999999999999976,NaN,NaN,0.999999999999991,NaN,NaN
46.875,0.99884457329539,NaN,NaN,1.00001230635834,NaN,NaN,1,NaN,NaN,0.999999999999974,NaN,NaN,0.99999999999999,NaN,NaN
50,0.998606754560819,NaN,NaN,1.00001398106476,NaN,NaN,1,NaN,NaN,0.999999999999973,NaN,NaN,0.999999999999989,NaN,NaN
53.125,0.998578501174646,NaN,NaN,1.00001390900964,NaN,NaN,1,NaN,NaN,0.999999999999973,NaN,NaN,0.999999999999989,NaN,NaN
56.25,0.998457039117801,NaN,NaN,1.00000415890884,NaN,NaN,1,NaN,NaN,0.999999999999972,NaN,NaN,0.99999999999999,NaN,NaN
59.375,0.998711365820293,NaN,NaN,1.00000473427148,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999989,NaN,NaN
62.5,0.998982239099518,NaN,NaN,1.00001751740625,NaN,NaN,1,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
65.625,0.99940556703185,NaN,NaN,1.00000897697006,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999997,NaN,NaN,0.999999999999988,NaN,NaN
68.75,0.999270444538142,NaN,NaN,1.00000099211714,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999968,NaN,NaN,0.999999999999988,NaN,NaN
71.875,0.999321824370185,NaN,NaN,1.00000161819999,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999967,NaN,NaN,0.999999999999986,NaN,NaN
75,0.999640123385647,NaN,NaN,1.00000012332111,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999964,NaN,NaN,0.999999999999985,NaN,NaN
78.125,0.999689713805542,NaN,NaN,1.00000122409273,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999963,NaN,NaN,0.999999999999982,NaN,NaN
81.25,0.999815912792839,NaN,NaN,1.00000284386965,NaN,NaN,1.00000000000001,NaN,NaN,0.99999999999996,NaN,NaN,0.99999999999998,NaN,NaN
84.375,1.0000978094875,NaN,NaN,1.00000128303476,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999958,NaN,NaN,0.99999999999998,NaN,NaN
87.5,0.999995055442749,NaN,NaN,1.00000874263295,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999956,NaN,NaN,0.999999999999978,NaN,NaN
90.625,0.999679868460275,NaN,NaN,1.00001227474991,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999956,NaN,NaN,0.999999999999976,NaN,NaN
93.75,0.999149923875842,NaN,NaN,1.0000002473644,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999955,NaN,NaN,0.999999999999976,NaN,NaN
96.875,0.999261036905667,NaN,NaN,1.00000243757201,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999955,NaN,NaN,0.999999999999976,NaN,NaN
100,0.998787971965016,NaN,NaN,1.00000922154433,NaN,NaN,1.00000000000001,NaN,NaN,0.999999999999953,NaN,NaN,0.999999999999974,NaN,NaN


==> Data/RigidBody/StochasticRigidBody_OuterIter=1_Miter=1_Mbatch=1_TDSL_TFSL_M_MDSL_MFSL_tend=100Param=10_10_meanvalues_grid_1_60_70.csv <==
t,I1_TDSL,cI1_TDSL,crI1_TDSL,I1_TFSL,cI1_TFSL,crI1_TFSL,I1_M,cI1_M,crI1_M,I1_MDSL,cI1_MDSL,crI1_MDSL,I1_MFSL,cI1_MFSL,crI1_MFSL
60.009765625,0.986991563561151,NaN,NaN,1.00001359444698,NaN,NaN,1,NaN,NaN,0.999999999999936,NaN,NaN,0.999999999999938,NaN,NaN
60.0341796875,0.987644652715209,NaN,NaN,1.0000114281221,NaN,NaN,1,NaN,NaN,0.999999999999936,NaN,NaN,0.999999999999938,NaN,NaN
60.05859375,0.987596307409228,NaN,NaN,1.00000726944145,NaN,NaN,1,NaN,NaN,0.999999999999936,NaN,NaN,0.999999999999938,NaN,NaN
60.0830078125,0.990069426916307,NaN,NaN,1.00001614664176,NaN,NaN,1,NaN,NaN,0.999999999999936,NaN,NaN,0.999999999999938,NaN,NaN
60.107421875,0.988488902377297,NaN,NaN,1.00000736767414,NaN,NaN,1,NaN,NaN,0.999999999999936,NaN,NaN,0.999999999999938,NaN,NaN
60.1318359375,0.988511659176394,NaN,NaN,1.00000601714051,NaN,NaN,1,NaN,NaN,0.999999999999936,NaN,NaN,0.999999999999938,NaN,NaN
60.15625,0.98756219024724,NaN,NaN,1.00001520589706,NaN,NaN,1,NaN,NaN,0.999999999999936,NaN,NaN,0.999999999999938,NaN,NaN
60.1806640625,0.987034413010796,NaN,NaN,1.00001860839378,NaN,NaN,1,NaN,NaN,0.999999999999936,NaN,NaN,0.999999999999938,NaN,NaN
60.205078125,0.986318774857682,NaN,NaN,1.00001103425613,NaN,NaN,1,NaN,NaN,0.999999999999936,NaN,NaN,0.999999999999937,NaN,NaN
60.2294921875,0.986291153534194,NaN,NaN,1.0000063653178,NaN,NaN,1,NaN,NaN,0.999999999999936,NaN,NaN,0.999999999999938,NaN,NaN
60.25390625,0.985637690467266,NaN,NaN,1.00001889468019,NaN,NaN,1,NaN,NaN,0.999999999999936,NaN,NaN,0.999999999999937,NaN,NaN
60.2783203125,0.985645865801657,NaN,NaN,1.00001966479581,NaN,NaN,1,NaN,NaN,0.999999999999936,NaN,NaN,0.999999999999938,NaN,NaN
60.302734375,0.985658755273659,NaN,NaN,1.00001307313573,NaN,NaN,1,NaN,NaN,0.999999999999936,NaN,NaN,0.999999999999938,NaN,NaN
60.3271484375,0.984800112247877,NaN,NaN,1.00000703461909,NaN,NaN,1,NaN,NaN,0.999999999999936,NaN,NaN,0.999999999999937,NaN,NaN
60.3515625,0.983980700839552,NaN,NaN,1.00001954346886,NaN,NaN,1,NaN,NaN,0.999999999999935,NaN,NaN,0.999999999999937,NaN,NaN
60.3759765625,0.985175772612938,NaN,NaN,1.00000573951407,NaN,NaN,1,NaN,NaN,0.999999999999935,NaN,NaN,0.999999999999937,NaN,NaN
60.400390625,0.985142250108851,NaN,NaN,1.00000771770022,NaN,NaN,1,NaN,NaN,0.999999999999935,NaN,NaN,0.999999999999937,NaN,NaN
60.4248046875,0.984284140283838,NaN,NaN,1.00001965879734,NaN,NaN,1,NaN,NaN,0.999999999999935,NaN,NaN,0.999999999999937,NaN,NaN
60.44921875,0.985772845876252,NaN,NaN,1.00000593913628,NaN,NaN,1,NaN,NaN,0.999999999999935,NaN,NaN,0.999999999999937,NaN,NaN
60.4736328125,0.986249530959397,NaN,NaN,1.00001298715985,NaN,NaN,1,NaN,NaN,0.999999999999935,NaN,NaN,0.999999999999937,NaN,NaN
60.498046875,0.986270893962106,NaN,NaN,1.00001728097006,NaN,NaN,1,NaN,NaN,0.999999999999935,NaN,NaN,0.999999999999937,NaN,NaN
60.5224609375,0.98625567077076,NaN,NaN,1.00001883174223,NaN,NaN,1,NaN,NaN,0.999999999999935,NaN,NaN,0.999999999999937,NaN,NaN
60.546875,0.98569881362545,NaN,NaN,1.00000695196807,NaN,NaN,1,NaN,NaN,0.999999999999935,NaN,NaN,0.999999999999937,NaN,NaN
60.5712890625,0.984468721146032,NaN,NaN,1.0000138968692,NaN,NaN,1,NaN,NaN,0.999999999999935,NaN,NaN,0.999999999999937,NaN,NaN
60.595703125,0.984444030300699,NaN,NaN,1.0000117225674,NaN,NaN,1,NaN,NaN,0.999999999999935,NaN,NaN,0.999999999999937,NaN,NaN
60.6201171875,0.984924853036139,NaN,NaN,1.00001811733769,NaN,NaN,1,NaN,NaN,0.999999999999935,NaN,NaN,0.999999999999937,NaN,NaN
60.64453125,0.984659596035541,NaN,NaN,1.0000059679995,NaN,NaN,1,NaN,NaN,0.999999999999935,NaN,NaN,0.999999999999937,NaN,NaN
60.6689453125,0.985830018245644,NaN,NaN,1.00001945137134,NaN,NaN,1,NaN,NaN,0.999999999999935,NaN,NaN,0.999999999999937,NaN,NaN
60.693359375,0.985826624574111,NaN,NaN,1.00001723500092,NaN,NaN,1,NaN,NaN,0.999999999999935,NaN,NaN,0.999999999999937,NaN,NaN
60.7177734375,0.985767236549794,NaN,NaN,1.00001183843202,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999937,NaN,NaN
60.7421875,0.985773877636318,NaN,NaN,1.00000859542854,NaN,NaN,1,NaN,NaN,0.999999999999935,NaN,NaN,0.999999999999937,NaN,NaN
60.7666015625,0.985144368263421,NaN,NaN,1.000019291804,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999937,NaN,NaN
60.791015625,0.985972083827417,NaN,NaN,1.00000658006456,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999937,NaN,NaN
60.8154296875,0.987319676722824,NaN,NaN,1.00000989539388,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999937,NaN,NaN
60.83984375,0.988674304582675,NaN,NaN,1.00001203791168,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999937,NaN,NaN
60.8642578125,0.986885329086156,NaN,NaN,1.00001899695838,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999937,NaN,NaN
60.888671875,0.987246808015709,NaN,NaN,1.0000135940341,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999937,NaN,NaN
60.9130859375,0.987255150916165,NaN,NaN,1.00001005189848,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999937,NaN,NaN
60.9375,0.987542882940825,NaN,NaN,1.00001879153293,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999937,NaN,NaN
60.9619140625,0.987504362918816,NaN,NaN,1.00001861515958,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999936,NaN,NaN
60.986328125,0.987567308455458,NaN,NaN,1.00001453288548,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999936,NaN,NaN
61.0107421875,0.98600648438572,NaN,NaN,1.00001530738973,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999936,NaN,NaN
61.03515625,0.984367469765123,NaN,NaN,1.00000790827946,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999936,NaN,NaN
61.0595703125,0.981657888232692,NaN,NaN,1.00000642313457,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999936,NaN,NaN
61.083984375,0.982529510052292,NaN,NaN,1.00001863679172,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999936,NaN,NaN
61.1083984375,0.982548486661615,NaN,NaN,1.00001381134604,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999936,NaN,NaN
61.1328125,0.981676205764553,NaN,NaN,1.00001270635888,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999936,NaN,NaN
61.1572265625,0.981311293206231,NaN,NaN,1.00001767630219,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999936,NaN,NaN
61.181640625,0.981263255341283,NaN,NaN,1.00001835834509,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.2060546875,0.980425481471047,NaN,NaN,1.00001345717561,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999936,NaN,NaN
61.23046875,0.980456492243303,NaN,NaN,1.00001514545649,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999936,NaN,NaN
61.2548828125,0.980424100615449,NaN,NaN,1.00001968588563,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999936,NaN,NaN
61.279296875,0.980985879616544,NaN,NaN,1.00001139460232,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.3037109375,0.980939786311295,NaN,NaN,1.00001094161737,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.328125,0.980975429387119,NaN,NaN,1.00000729771556,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.3525390625,0.979129887191005,NaN,NaN,1.00001218203937,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.376953125,0.978655206793549,NaN,NaN,1.00001981132062,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.4013671875,0.979964878390746,NaN,NaN,1.0000150035759,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.42578125,0.979522454169463,NaN,NaN,1.00001606392277,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.4501953125,0.979364089675099,NaN,NaN,1.00000967758199,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.474609375,0.979445492599495,NaN,NaN,1.00001600047456,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.4990234375,0.979290626251418,NaN,NaN,1.00000735666719,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.5234375,0.979271530445511,NaN,NaN,1.00000703873053,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.5478515625,0.979246671989854,NaN,NaN,1.00000681378176,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.572265625,0.980592422508531,NaN,NaN,1.00001325536883,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.5966796875,0.980384435444705,NaN,NaN,1.00001989176976,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.62109375,0.979562406952923,NaN,NaN,1.00000857370655,NaN,NaN,1,NaN,NaN,0.999999999999934,NaN,NaN,0.999999999999936,NaN,NaN
61.6455078125,0.979966520698743,NaN,NaN,1.00001682094905,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.669921875,0.9803986596328,NaN,NaN,1.00000671732394,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999935,NaN,NaN
61.6943359375,0.982467736413515,NaN,NaN,1.00001526871583,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999935,NaN,NaN
61.71875,0.981715016850663,NaN,NaN,1.00000706683542,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999935,NaN,NaN
61.7431640625,0.981420176512972,NaN,NaN,1.00001066599099,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999935,NaN,NaN
61.767578125,0.981558640360929,NaN,NaN,1.00001764040534,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999935,NaN,NaN
61.7919921875,0.981791879123194,NaN,NaN,1.0000168762684,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999935,NaN,NaN
61.81640625,0.980312515936042,NaN,NaN,1.00001946150698,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999935,NaN,NaN
61.8408203125,0.980267315618089,NaN,NaN,1.00001976499587,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.865234375,0.980858974919001,NaN,NaN,1.00000808372149,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999935,NaN,NaN
61.8896484375,0.979650907809099,NaN,NaN,1.00001997319665,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
61.9140625,0.978640667589009,NaN,NaN,1.00001204464453,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999935,NaN,NaN
61.9384765625,0.97773593459251,NaN,NaN,1.00001967174795,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999935,NaN,NaN
61.962890625,0.977807783366129,NaN,NaN,1.00001549618589,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999935,NaN,NaN
61.9873046875,0.977605721766146,NaN,NaN,1.00000695375839,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999935,NaN,NaN
62.01171875,0.979765160119078,NaN,NaN,1.00000697692297,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999935,NaN,NaN
62.0361328125,0.98162673947838,NaN,NaN,1.00001035235869,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
62.060546875,0.982151969791264,NaN,NaN,1.00001994676533,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
62.0849609375,0.982338539005974,NaN,NaN,1.00001603549176,NaN,NaN,1,NaN,NaN,0.999999999999933,NaN,NaN,0.999999999999936,NaN,NaN
62.109375,0.983609147057576,NaN,NaN,1.00000935686016,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999936,NaN,NaN
62.1337890625,0.98208947448289,NaN,NaN,1.00001718610858,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.158203125,0.982154194309113,NaN,NaN,1.00001997562995,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.1826171875,0.980122077794413,NaN,NaN,1.00001947136832,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.20703125,0.980126322087588,NaN,NaN,1.00001836862337,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.2314453125,0.978688091871042,NaN,NaN,1.00000882676405,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.255859375,0.978685482072285,NaN,NaN,1.00001113369058,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.2802734375,0.97862882165571,NaN,NaN,1.00000700535517,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.3046875,0.978140397321013,NaN,NaN,1.00001651775336,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.3291015625,0.976997928161321,NaN,NaN,1.00001998511466,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.353515625,0.977316205244722,NaN,NaN,1.00000753647589,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.3779296875,0.977541446147129,NaN,NaN,1.00001867215719,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.40234375,0.977819438615625,NaN,NaN,1.00001850740274,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.4267578125,0.977791214352465,NaN,NaN,1.00001863733664,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.451171875,0.977806720740387,NaN,NaN,1.00001344475732,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.4755859375,0.976451849819943,NaN,NaN,1.0000128175392,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.5,0.978554117002954,NaN,NaN,1.00000714672665,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.5244140625,0.977862537837957,NaN,NaN,1.00001485968294,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.548828125,0.977830055750099,NaN,NaN,1.00001980473791,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.5732421875,0.979262139323052,NaN,NaN,1.00000689643541,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.59765625,0.980267908915343,NaN,NaN,1.00001988545829,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.6220703125,0.980232374777814,NaN,NaN,1.00001968076517,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
62.646484375,0.980240836872544,NaN,NaN,1.00001726243727,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999934,NaN,NaN
62.6708984375,0.979474065721204,NaN,NaN,1.00000742000274,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
62.6953125,0.981382124035633,NaN,NaN,1.00001404020149,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
62.7197265625,0.981368138454811,NaN,NaN,1.0000122690146,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
62.744140625,0.981277085905114,NaN,NaN,1.00002002835691,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
62.7685546875,0.980458606528314,NaN,NaN,1.00000753519463,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
62.79296875,0.980458436221115,NaN,NaN,1.00000933008102,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
62.8173828125,0.978812105786227,NaN,NaN,1.00001230536623,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
62.841796875,0.978837651515118,NaN,NaN,1.00000889642391,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
62.8662109375,0.978830002294093,NaN,NaN,1.00000748735235,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
62.890625,0.978953881344336,NaN,NaN,1.00000845989184,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
62.9150390625,0.978787392206023,NaN,NaN,1.00001805456293,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
62.939453125,0.978696542321856,NaN,NaN,1.00001164730015,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
62.9638671875,0.978562922834054,NaN,NaN,1.00001820875916,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
62.98828125,0.977910027335827,NaN,NaN,1.00000818136037,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
63.0126953125,0.978829593630176,NaN,NaN,1.00001994682959,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
63.037109375,0.978081339151862,NaN,NaN,1.00000730978264,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
63.0615234375,0.978034238989556,NaN,NaN,1.00000740662299,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
63.0859375,0.978891626686579,NaN,NaN,1.00001940456028,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
63.1103515625,0.977641028478154,NaN,NaN,1.00001249732554,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
63.134765625,0.977777163592693,NaN,NaN,1.0000068593597,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
63.1591796875,0.977781901358864,NaN,NaN,1.00000839302875,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
63.18359375,0.977475186631277,NaN,NaN,1.00001706718292,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
63.2080078125,0.976508220998813,NaN,NaN,1.00000770584817,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
63.232421875,0.97662856372558,NaN,NaN,1.00001309497569,NaN,NaN,1,NaN,NaN,0.999999999999931,NaN,NaN,0.999999999999934,NaN,NaN
63.2568359375,0.97565405719753,NaN,NaN,1.000014437652,NaN,NaN,1,NaN,NaN,0.99999999999993,NaN,NaN,0.999999999999934,NaN,NaN
63.28125,0.97499304505084,NaN,NaN,1.00000705878457,NaN,NaN,1,NaN,NaN,0.99999999999993,NaN,NaN,0.999999999999934,NaN,NaN
63.3056640625,0.973970113707702,NaN,NaN,1.00001137691552,NaN,NaN,1,NaN,NaN,0.99999999999993,NaN,NaN,0.999999999999934,NaN,NaN
63.330078125,0.974241059747994,NaN,NaN,1.00001089830959,NaN,NaN,1,NaN,NaN,0.99999999999993,NaN,NaN,0.999999999999934,NaN,NaN
63.3544921875,0.974272354969218,NaN,NaN,1.00000655026513,NaN,NaN,1,NaN,NaN,0.99999999999993,NaN,NaN,0.999999999999934,NaN,NaN
63.37890625,0.974807919343971,NaN,NaN,1.00001490741277,NaN,NaN,1,NaN,NaN,0.99999999999993,NaN,NaN,0.999999999999934,NaN,NaN
63.4033203125,0.97293374593659,NaN,NaN,1.00000701433395,NaN,NaN,1,NaN,NaN,0.99999999999993,NaN,NaN,0.999999999999934,NaN,NaN
63.427734375,0.972723392609377,NaN,NaN,1.00001553246017,NaN,NaN,1,NaN,NaN,0.99999999999993,NaN,NaN,0.999999999999934,NaN,NaN
63.4521484375,0.973945424446318,NaN,NaN,1.00001981417489,NaN,NaN,1,NaN,NaN,0.99999999999993,NaN,NaN,0.999999999999934,NaN,NaN
63.4765625,0.972742353058336,NaN,NaN,1.00000663306236,NaN,NaN,1,NaN,NaN,0.99999999999993,NaN,NaN,0.999999999999934,NaN,NaN
63.5009765625,0.971630067257653,NaN,NaN,1.00000681072186,NaN,NaN,1,NaN,NaN,0.99999999999993,NaN,NaN,0.999999999999934,NaN,NaN
63.525390625,0.970948606290847,NaN,NaN,1.00001663409329,NaN,NaN,1,NaN,NaN,0.99999999999993,NaN,NaN,0.999999999999934,NaN,NaN
63.5498046875,0.970336156583006,NaN,NaN,1.00001483622611,NaN,NaN,1,NaN,NaN,0.999999999999929,NaN,NaN,0.999999999999933,NaN,NaN
63.57421875,0.970815970907466,NaN,NaN,1.00000683440113,NaN,NaN,1,NaN,NaN,0.999999999999929,NaN,NaN,0.999999999999933,NaN,NaN
63.5986328125,0.971212864519018,NaN,NaN,1.00001987136866,NaN,NaN,1,NaN,NaN,0.999999999999929,NaN,NaN,0.999999999999933,NaN,NaN
63.623046875,0.97196666431443,NaN,NaN,1.00001978931508,NaN,NaN,1,NaN,NaN,0.999999999999929,NaN,NaN,0.999999999999933,NaN,NaN
63.6474609375,0.971996092518037,NaN,NaN,1.00001655586822,NaN,NaN,1,NaN,NaN,0.999999999999929,NaN,NaN,0.999999999999933,NaN,NaN
63.671875,0.97212115264501,NaN,NaN,1.00001824365827,NaN,NaN,1,NaN,NaN,0.999999999999929,NaN,NaN,0.999999999999933,NaN,NaN
63.6962890625,0.972800881948333,NaN,NaN,1.00001987770333,NaN,NaN,1,NaN,NaN,0.999999999999929,NaN,NaN,0.999999999999933,NaN,NaN
63.720703125,0.972632176967375,NaN,NaN,1.00001643403997,NaN,NaN,1,NaN,NaN,0.999999999999929,NaN,NaN,0.999999999999933,NaN,NaN
63.7451171875,0.972055262895025,NaN,NaN,1.00001682676377,NaN,NaN,1,NaN,NaN,0.999999999999929,NaN,NaN,0.999999999999933,NaN,NaN
63.76953125,0.969451060822127,NaN,NaN,1.00001982348914,NaN,NaN,1,NaN,NaN,0.999999999999929,NaN,NaN,0.999999999999933,NaN,NaN
63.7939453125,0.970152775320708,NaN,NaN,1.00000951776442,NaN,NaN,1,NaN,NaN,0.999999999999929,NaN,NaN,0.999999999999933,NaN,NaN
63.818359375,0.970134801397128,NaN,NaN,1.00000799258486,NaN,NaN,1,NaN,NaN,0.999999999999929,NaN,NaN,0.999999999999933,NaN,NaN
63.8427734375,0.970184583258893,NaN,NaN,1.00001246919397,NaN,NaN,1,NaN,NaN,0.999999999999929,NaN,NaN,0.999999999999933,NaN,NaN
63.8671875,0.970314557449144,NaN,NaN,1.00000920444194,NaN,NaN,1,NaN,NaN,0.999999999999928,NaN,NaN,0.999999999999933,NaN,NaN
63.8916015625,0.969473565280163,NaN,NaN,1.00001963959286,NaN,NaN,1,NaN,NaN,0.999999999999928,NaN,NaN,0.999999999999932,NaN,NaN
63.916015625,0.96889902679477,NaN,NaN,1.00000931092466,NaN,NaN,1,NaN,NaN,0.999999999999928,NaN,NaN,0.999999999999932,NaN,NaN
63.9404296875,0.968768198387888,NaN,NaN,1.00001516635168,NaN,NaN,1,NaN,NaN,0.999999999999928,NaN,NaN,0.999999999999932,NaN,NaN
63.96484375,0.967843890174801,NaN,NaN,1.00001117555765,NaN,NaN,1,NaN,NaN,0.999999999999928,NaN,NaN,0.999999999999932,NaN,NaN
63.9892578125,0.96786758445599,NaN,NaN,1.00001587608998,NaN,NaN,1,NaN,NaN,0.999999999999928,NaN,NaN,0.999999999999932,NaN,NaN
64.013671875,0.967758221593528,NaN,NaN,1.00000688337172,NaN,NaN,1,NaN,NaN,0.999999999999928,NaN,NaN,0.999999999999932,NaN,NaN
64.0380859375,0.967580553213557,NaN,NaN,1.00001455723508,NaN,NaN,1,NaN,NaN,0.999999999999928,NaN,NaN,0.999999999999932,NaN,NaN
64.0625,0.967613219721168,NaN,NaN,1.00001855785819,NaN,NaN,1,NaN,NaN,0.999999999999928,NaN,NaN,0.999999999999932,NaN,NaN
64.0869140625,0.968033869054666,NaN,NaN,1.000015692311,NaN,NaN,1,NaN,NaN,0.999999999999928,NaN,NaN,0.999999999999932,NaN,NaN
64.111328125,0.96962823858957,NaN,NaN,1.00001906744422,NaN,NaN,1,NaN,NaN,0.999999999999928,NaN,NaN,0.999999999999932,NaN,NaN
64.1357421875,0.969148296228352,NaN,NaN,1.00000700950976,NaN,NaN,1,NaN,NaN,0.999999999999928,NaN,NaN,0.999999999999932,NaN,NaN
64.16015625,0.970226785525851,NaN,NaN,1.00001915026227,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999932,NaN,NaN
64.1845703125,0.968634166813937,NaN,NaN,1.00001403233744,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999932,NaN,NaN
64.208984375,0.968724228724884,NaN,NaN,1.00001966129328,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999932,NaN,NaN
64.2333984375,0.968660654069812,NaN,NaN,1.00000752025415,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999932,NaN,NaN
64.2578125,0.96853471152381,NaN,NaN,1.00000754427816,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999932,NaN,NaN
64.2822265625,0.969056337548123,NaN,NaN,1.00001922209359,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999932,NaN,NaN
64.306640625,0.969067591954185,NaN,NaN,1.00000710362367,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999931,NaN,NaN
64.3310546875,0.968495798255579,NaN,NaN,1.00001862041286,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999932,NaN,NaN
64.35546875,0.968262669164917,NaN,NaN,1.000007965808,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999932,NaN,NaN
64.3798828125,0.968004072359566,NaN,NaN,1.00000836473197,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999931,NaN,NaN
64.404296875,0.96806995387097,NaN,NaN,1.00001798730623,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999931,NaN,NaN
64.4287109375,0.968060967336517,NaN,NaN,1.00001574843317,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999931,NaN,NaN
64.453125,0.967867234950171,NaN,NaN,1.00000715819483,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999931,NaN,NaN
64.4775390625,0.967205689863566,NaN,NaN,1.00002001536993,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999931,NaN,NaN
64.501953125,0.96815442396566,NaN,NaN,1.00000713578382,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999931,NaN,NaN
64.5263671875,0.968170199039202,NaN,NaN,1.00000726110323,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999931,NaN,NaN
64.55078125,0.968081045765648,NaN,NaN,1.00001042949066,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999931,NaN,NaN
64.5751953125,0.968090951905628,NaN,NaN,1.00001427540978,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999931,NaN,NaN
64.599609375,0.968130355050532,NaN,NaN,1.00000740283144,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999931,NaN,NaN
64.6240234375,0.968087755447539,NaN,NaN,1.00000838720124,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.999999999999931,NaN,NaN
64.6484375,0.967531649036981,NaN,NaN,1.00001998675343,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.99999999999993,NaN,NaN
64.6728515625,0.967515812383346,NaN,NaN,1.00001955872368,NaN,NaN,1,NaN,NaN,0.999999999999927,NaN,NaN,0.99999999999993,NaN,NaN
64.697265625,0.968856179853648,NaN,NaN,1.00000787277958,NaN,NaN,1,NaN,NaN,0.999999999999926,NaN,NaN,0.99999999999993,NaN,NaN
64.7216796875,0.968526776866496,NaN,NaN,1.0000113083884,NaN,NaN,1,NaN,NaN,0.999999999999926,NaN,NaN,0.99999999999993,NaN,NaN
64.74609375,0.968295008788582,NaN,NaN,1.0000153627314,NaN,NaN,1,NaN,NaN,0.999999999999926,NaN,NaN,0.99999999999993,NaN,NaN
64.7705078125,0.968948423766564,NaN,NaN,1.00000981225777,NaN,NaN,1,NaN,NaN,0.999999999999926,NaN,NaN,0.99999999999993,NaN,NaN
64.794921875,0.967707034002324,NaN,NaN,1.00001203114878,NaN,NaN,1,NaN,NaN,0.999999999999926,NaN,NaN,0.99999999999993,NaN,NaN
64.8193359375,0.968517075446348,NaN,NaN,1.00001023396666,NaN,NaN,1,NaN,NaN,0.999999999999926,NaN,NaN,0.999999999999931,NaN,NaN
64.84375,0.968447364653974,NaN,NaN,1.00001609476697,NaN,NaN,1,NaN,NaN,0.999999999999926,NaN,NaN,0.99999999999993,NaN,NaN
64.8681640625,0.968453913341022,NaN,NaN,1.00000738096809,NaN,NaN,1,NaN,NaN,0.999999999999926,NaN,NaN,0.99999999999993,NaN,NaN
64.892578125,0.968256998849804,NaN,NaN,1.00001732836822,NaN,NaN,1,NaN,NaN,0.999999999999926,NaN,NaN,0.99999999999993,NaN,NaN
64.9169921875,0.969940056379486,NaN,NaN,1.00001897987075,NaN,NaN,1,NaN,NaN,0.999999999999926,NaN,NaN,0.99999999999993,NaN,NaN
64.94140625,0.969802205730559,NaN,NaN,1.00001165859029,NaN,NaN,1,NaN,NaN,0.999999999999926,NaN,NaN,0.99999999999993,NaN,NaN
64.9658203125,0.969045810002961,NaN,NaN,1.00001200713178,NaN,NaN,1,NaN,NaN,0.999999999999926,NaN,NaN,0.99999999999993,NaN,NaN
64.990234375,0.96913688875037,NaN,NaN,1.00001746040913,NaN,NaN,1,NaN,NaN,0.999999999999926,NaN,NaN,0.99999999999993,NaN,NaN
65.0146484375,0.969621102988375,NaN,NaN,1.00001673126258,NaN,NaN,1,NaN,NaN,0.999999999999926,NaN,NaN,0.99999999999993,NaN,NaN
65.0390625,0.967612299202786,NaN,NaN,1.00001503940089,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.99999999999993,NaN,NaN
65.0634765625,0.968020553017616,NaN,NaN,1.00001330092114,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.99999999999993,NaN,NaN
65.087890625,0.967673155876483,NaN,NaN,1.00001995751491,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.99999999999993,NaN,NaN
65.1123046875,0.967661782306323,NaN,NaN,1.00001822545962,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.99999999999993,NaN,NaN
65.13671875,0.970057494680831,NaN,NaN,1.00001869060818,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.99999999999993,NaN,NaN
65.1611328125,0.969514604572268,NaN,NaN,1.00001533415155,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.99999999999993,NaN,NaN
65.185546875,0.969946894795208,NaN,NaN,1.00001153572309,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.99999999999993,NaN,NaN
65.2099609375,0.967717485440885,NaN,NaN,1.00001775950777,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.99999999999993,NaN,NaN
65.234375,0.96848642872331,NaN,NaN,1.00001413308206,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.99999999999993,NaN,NaN
65.2587890625,0.96682786749991,NaN,NaN,1.00001957696584,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.99999999999993,NaN,NaN
65.283203125,0.96683086573273,NaN,NaN,1.00001918022037,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.99999999999993,NaN,NaN
65.3076171875,0.967639162906639,NaN,NaN,1.00000937933518,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.99999999999993,NaN,NaN
65.33203125,0.967598960440502,NaN,NaN,1.00000706817598,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.99999999999993,NaN,NaN
65.3564453125,0.96759972901595,NaN,NaN,1.00000758186673,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.99999999999993,NaN,NaN
65.380859375,0.969193708965917,NaN,NaN,1.00001638448843,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.99999999999993,NaN,NaN
65.4052734375,0.967603594908704,NaN,NaN,1.00001793165488,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.999999999999929,NaN,NaN
65.4296875,0.968127213111274,NaN,NaN,1.00001727166909,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.999999999999929,NaN,NaN
65.4541015625,0.966517458807032,NaN,NaN,1.00001444164342,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.999999999999929,NaN,NaN
65.478515625,0.966372102290853,NaN,NaN,1.00000792783565,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.999999999999929,NaN,NaN
65.5029296875,0.966305408986001,NaN,NaN,1.00000700024725,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.999999999999929,NaN,NaN
65.52734375,0.968327994713266,NaN,NaN,1.00001395547771,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.999999999999929,NaN,NaN
65.5517578125,0.968354341993056,NaN,NaN,1.00000960160089,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.999999999999929,NaN,NaN
65.576171875,0.969024643256564,NaN,NaN,1.0000104664468,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.999999999999929,NaN,NaN
65.6005859375,0.969019909063962,NaN,NaN,1.00001580790781,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.999999999999929,NaN,NaN
65.625,0.969014173819054,NaN,NaN,1.00001083355263,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.999999999999929,NaN,NaN
65.6494140625,0.969344985777306,NaN,NaN,1.00000738595883,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999929,NaN,NaN
65.673828125,0.969498420964714,NaN,NaN,1.00001387908712,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999929,NaN,NaN
65.6982421875,0.97131559584856,NaN,NaN,1.00001905184764,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999929,NaN,NaN
65.72265625,0.97068559831704,NaN,NaN,1.00001129829635,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999929,NaN,NaN
65.7470703125,0.970645285342727,NaN,NaN,1.00001265749003,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999929,NaN,NaN
65.771484375,0.970651149770846,NaN,NaN,1.0000092608618,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999929,NaN,NaN
65.7958984375,0.970686455087325,NaN,NaN,1.00000666779773,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999929,NaN,NaN
65.8203125,0.970675155742832,NaN,NaN,1.00000788760875,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999929,NaN,NaN
65.8447265625,0.972334535130563,NaN,NaN,1.00001987147083,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999929,NaN,NaN
65.869140625,0.973080500012463,NaN,NaN,1.00000882216474,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999929,NaN,NaN
65.8935546875,0.97304655190967,NaN,NaN,1.00000985326312,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999929,NaN,NaN
65.91796875,0.97109723818578,NaN,NaN,1.00000640280703,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999929,NaN,NaN
65.9423828125,0.971086501446562,NaN,NaN,1.0000076244312,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999929,NaN,NaN
65.966796875,0.972706185537697,NaN,NaN,1.00001113724539,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999929,NaN,NaN
65.9912109375,0.974334294522603,NaN,NaN,1.00000647225778,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999928,NaN,NaN
66.015625,0.974763551495793,NaN,NaN,1.0000179176323,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999929,NaN,NaN
66.0400390625,0.974720824949281,NaN,NaN,1.00001879660734,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999928,NaN,NaN
66.064453125,0.975119655469893,NaN,NaN,1.00000747122554,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999928,NaN,NaN
66.0888671875,0.977299302509831,NaN,NaN,1.00001104791747,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999928,NaN,NaN
66.11328125,0.976770947840164,NaN,NaN,1.00001651746157,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999928,NaN,NaN
66.1376953125,0.977424995510034,NaN,NaN,1.0000194608307,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999928,NaN,NaN
66.162109375,0.977427200517298,NaN,NaN,1.0000178240915,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999928,NaN,NaN
66.1865234375,0.980258760781201,NaN,NaN,1.00001384642444,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999928,NaN,NaN
66.2109375,0.98012013390691,NaN,NaN,1.00000789638044,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999928,NaN,NaN
66.2353515625,0.979843685506155,NaN,NaN,1.00001771363952,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999928,NaN,NaN
66.259765625,0.979543749455326,NaN,NaN,1.00000857306922,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999928,NaN,NaN
66.2841796875,0.981160871168658,NaN,NaN,1.00000760448006,NaN,NaN,1,NaN,NaN,0.999999999999924,NaN,NaN,0.999999999999928,NaN,NaN
66.30859375,0.980141057907687,NaN,NaN,1.00001718604717,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.3330078125,0.979997197705411,NaN,NaN,1.00001045135666,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.357421875,0.97985693549783,NaN,NaN,1.00001389908618,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.3818359375,0.97933497796317,NaN,NaN,1.00001190736351,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.40625,0.979240569535225,NaN,NaN,1.00001753636309,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.4306640625,0.980118326654006,NaN,NaN,1.00001038680932,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.455078125,0.977570663566849,NaN,NaN,1.00000859656751,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.4794921875,0.976650511748306,NaN,NaN,1.0000171192733,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.50390625,0.976633656554985,NaN,NaN,1.00001940153376,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.5283203125,0.976650348298817,NaN,NaN,1.00001983289828,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.552734375,0.977735502128309,NaN,NaN,1.00001125060484,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.5771484375,0.976909110610728,NaN,NaN,1.00001438703666,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.6015625,0.976951586494555,NaN,NaN,1.00001376913048,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.6259765625,0.979717597428345,NaN,NaN,1.00000711267759,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.650390625,0.979850041256456,NaN,NaN,1.00001789816849,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.6748046875,0.977927331591942,NaN,NaN,1.00001992939452,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.69921875,0.97785449317662,NaN,NaN,1.0000167661888,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.7236328125,0.978683416294512,NaN,NaN,1.00000708116247,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.748046875,0.978709970825829,NaN,NaN,1.00000984793229,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.7724609375,0.979040448459468,NaN,NaN,1.00001828128166,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.796875,0.98050963633265,NaN,NaN,1.00000669457604,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999928,NaN,NaN
66.8212890625,0.980331011953061,NaN,NaN,1.00001547157685,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999928,NaN,NaN
66.845703125,0.979734402971489,NaN,NaN,1.00000791982593,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
66.8701171875,0.980345973903547,NaN,NaN,1.00001246075865,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999927,NaN,NaN
66.89453125,0.980344957678,NaN,NaN,1.00000957298179,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999927,NaN,NaN
66.9189453125,0.980796429374688,NaN,NaN,1.00000839400598,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999927,NaN,NaN
66.943359375,0.981309346960034,NaN,NaN,1.00000926569293,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
66.9677734375,0.979847826206492,NaN,NaN,1.00001533689012,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
66.9921875,0.979847627287843,NaN,NaN,1.00001206602163,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999928,NaN,NaN
67.0166015625,0.981820664255606,NaN,NaN,1.00001472680903,NaN,NaN,1,NaN,NaN,0.999999999999923,NaN,NaN,0.999999999999927,NaN,NaN
67.041015625,0.982584367970183,NaN,NaN,1.00001371176692,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999928,NaN,NaN
67.0654296875,0.983088917414744,NaN,NaN,1.00001942435831,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.08984375,0.983049530790096,NaN,NaN,1.00001965383516,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.1142578125,0.983038318327135,NaN,NaN,1.00001813502546,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999928,NaN,NaN
67.138671875,0.981672601750319,NaN,NaN,1.00001611906883,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999928,NaN,NaN
67.1630859375,0.981661133778512,NaN,NaN,1.00001942491,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999928,NaN,NaN
67.1875,0.982330560092332,NaN,NaN,1.00001046511362,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.2119140625,0.980494577451453,NaN,NaN,1.00000673707938,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.236328125,0.978911517675966,NaN,NaN,1.00000752654961,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.2607421875,0.979189537700505,NaN,NaN,1.00001594397577,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.28515625,0.979145901805656,NaN,NaN,1.00001966158311,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.3095703125,0.979112992811037,NaN,NaN,1.00001602301656,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.333984375,0.978029962761731,NaN,NaN,1.00001273949039,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.3583984375,0.978025458847833,NaN,NaN,1.00001641358443,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.3828125,0.977345937687523,NaN,NaN,1.00000688033142,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.4072265625,0.977870848244418,NaN,NaN,1.00001780823859,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.431640625,0.979576862055466,NaN,NaN,1.00001279404122,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.4560546875,0.98128580617381,NaN,NaN,1.00001946384289,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999926,NaN,NaN
67.48046875,0.982419288607452,NaN,NaN,1.00000863892855,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999926,NaN,NaN
67.5048828125,0.982203063857807,NaN,NaN,1.00001624551813,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.529296875,0.982232992953444,NaN,NaN,1.00001450084245,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.5537109375,0.982335889472674,NaN,NaN,1.00001966545384,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.578125,0.982332112043454,NaN,NaN,1.00001911377469,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
67.6025390625,0.984045165791986,NaN,NaN,1.00001688433224,NaN,NaN,1,NaN,NaN,0.999999999999922,NaN,NaN,0.999999999999927,NaN,NaN
67.626953125,0.986592797310163,NaN,NaN,1.00001061321777,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
67.6513671875,0.986191840571979,NaN,NaN,1.00000727981185,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
67.67578125,0.987492190459486,NaN,NaN,1.00001914746055,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
67.7001953125,0.986825893664611,NaN,NaN,1.00000681471894,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
67.724609375,0.98698023967751,NaN,NaN,1.0000199519122,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
67.7490234375,0.987053092475155,NaN,NaN,1.00001729724904,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
67.7734375,0.988321043346589,NaN,NaN,1.00000688933395,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
67.7978515625,0.988178103846459,NaN,NaN,1.00001183016339,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
67.822265625,0.986769844677966,NaN,NaN,1.00001602932265,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
67.8466796875,0.986940903559062,NaN,NaN,1.00001867273475,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
67.87109375,0.987357970678054,NaN,NaN,1.00000948952229,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
67.8955078125,0.987343683539607,NaN,NaN,1.00000857978421,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
67.919921875,0.988910443083842,NaN,NaN,1.00001146494052,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
67.9443359375,0.986788127011855,NaN,NaN,1.00000697514323,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999926,NaN,NaN
67.96875,0.987819788153097,NaN,NaN,1.00001995833167,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999926,NaN,NaN
67.9931640625,0.989098921786021,NaN,NaN,1.00000678824937,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999926,NaN,NaN
68.017578125,0.987106079006852,NaN,NaN,1.00001486747128,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999927,NaN,NaN
68.0419921875,0.9871171892537,NaN,NaN,1.00001608682284,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999927,NaN,NaN
68.06640625,0.985671510756054,NaN,NaN,1.00000743621809,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999926,NaN,NaN
68.0908203125,0.983706273767866,NaN,NaN,1.00001480101114,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999926,NaN,NaN
68.115234375,0.985262956964535,NaN,NaN,1.00001372324322,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999926,NaN,NaN
68.1396484375,0.983306660759562,NaN,NaN,1.00000731492672,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999926,NaN,NaN
68.1640625,0.983388079935106,NaN,NaN,1.00000799082643,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999926,NaN,NaN
68.1884765625,0.983508006024703,NaN,NaN,1.00000771450076,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999926,NaN,NaN
68.212890625,0.985084370515207,NaN,NaN,1.00001124994594,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
68.2373046875,0.985482655800909,NaN,NaN,1.00001868289169,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
68.26171875,0.982419105884389,NaN,NaN,1.00000766797669,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999926,NaN,NaN
68.2861328125,0.982815073687072,NaN,NaN,1.00000765825187,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
68.310546875,0.983525050367348,NaN,NaN,1.00001926254404,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999926,NaN,NaN
68.3349609375,0.983706248575229,NaN,NaN,1.00001111987387,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999926,NaN,NaN
68.359375,0.983953980400001,NaN,NaN,1.00002004623236,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999926,NaN,NaN
68.3837890625,0.983911967851502,NaN,NaN,1.00000760211264,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999927,NaN,NaN
68.408203125,0.983906530231561,NaN,NaN,1.0000085945074,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999926,NaN,NaN
68.4326171875,0.983745449973497,NaN,NaN,1.00001955743734,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999926,NaN,NaN
68.45703125,0.984008855390495,NaN,NaN,1.00002010120698,NaN,NaN,1,NaN,NaN,0.999999999999921,NaN,NaN,0.999999999999926,NaN,NaN
68.4814453125,0.983572614587933,NaN,NaN,1.00001206992006,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999926,NaN,NaN
68.505859375,0.983556566905164,NaN,NaN,1.00000762269049,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999926,NaN,NaN
68.5302734375,0.984209767282514,NaN,NaN,1.00001528431994,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999926,NaN,NaN
68.5546875,0.984206416241141,NaN,NaN,1.00001235874694,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999926,NaN,NaN
68.5791015625,0.984782567010557,NaN,NaN,1.00001188642187,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999926,NaN,NaN
68.603515625,0.984788928322487,NaN,NaN,1.00000936301943,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999925,NaN,NaN
68.6279296875,0.984774543751624,NaN,NaN,1.0000126788439,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999925,NaN,NaN
68.65234375,0.984611077920332,NaN,NaN,1.00001849372568,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999925,NaN,NaN
68.6767578125,0.985815619317367,NaN,NaN,1.00000905556206,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999925,NaN,NaN
68.701171875,0.986849637704257,NaN,NaN,1.00001728202789,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999926,NaN,NaN
68.7255859375,0.98837455923151,NaN,NaN,1.00001005704019,NaN,NaN,1,NaN,NaN,0.99999999999992,NaN,NaN,0.999999999999926,NaN,NaN
68.75,0.989263750367832,NaN,NaN,1.0000136351123,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999926,NaN,NaN
68.7744140625,0.988321779308058,NaN,NaN,1.00000860520601,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999926,NaN,NaN
68.798828125,0.987405510066449,NaN,NaN,1.00001927545345,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999925,NaN,NaN
68.8232421875,0.987021832068618,NaN,NaN,1.0000106925607,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999926,NaN,NaN
68.84765625,0.986725950578815,NaN,NaN,1.00001925408971,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999925,NaN,NaN
68.8720703125,0.986811351500055,NaN,NaN,1.00001884996,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999925,NaN,NaN
68.896484375,0.986542245492832,NaN,NaN,1.00000750104712,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999925,NaN,NaN
68.9208984375,0.986682911848146,NaN,NaN,1.00001095602474,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999925,NaN,NaN
68.9453125,0.986607465917634,NaN,NaN,1.0000188162917,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999925,NaN,NaN
68.9697265625,0.986656068169587,NaN,NaN,1.0000194211659,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999925,NaN,NaN
68.994140625,0.986698907933106,NaN,NaN,1.00001874943368,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999925,NaN,NaN
69.0185546875,0.987513374915808,NaN,NaN,1.0000151876982,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999925,NaN,NaN
69.04296875,0.986835893235192,NaN,NaN,1.00001091252151,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999924,NaN,NaN
69.0673828125,0.986786772469162,NaN,NaN,1.00000754106859,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999925,NaN,NaN
69.091796875,0.985256539423096,NaN,NaN,1.00000900713659,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999925,NaN,NaN
69.1162109375,0.985352203136268,NaN,NaN,1.00000679020841,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999925,NaN,NaN
69.140625,0.985681098612353,NaN,NaN,1.00001373146639,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999925,NaN,NaN
69.1650390625,0.985698332296626,NaN,NaN,1.00000867104074,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999925,NaN,NaN
69.189453125,0.985719197222064,NaN,NaN,1.00001488474701,NaN,NaN,1,NaN,NaN,0.999999999999918,NaN,NaN,0.999999999999925,NaN,NaN
69.2138671875,0.985736783522264,NaN,NaN,1.00000830156932,NaN,NaN,1,NaN,NaN,0.999999999999918,NaN,NaN,0.999999999999925,NaN,NaN
69.23828125,0.985723316662815,NaN,NaN,1.00000995886592,NaN,NaN,1,NaN,NaN,0.999999999999918,NaN,NaN,0.999999999999924,NaN,NaN
69.2626953125,0.985687697684255,NaN,NaN,1.0000166429767,NaN,NaN,1,NaN,NaN,0.999999999999918,NaN,NaN,0.999999999999925,NaN,NaN
69.287109375,0.985612322961867,NaN,NaN,1.00001961371309,NaN,NaN,1,NaN,NaN,0.999999999999918,NaN,NaN,0.999999999999924,NaN,NaN
69.3115234375,0.985297238534771,NaN,NaN,1.00000587258372,NaN,NaN,1,NaN,NaN,0.999999999999918,NaN,NaN,0.999999999999924,NaN,NaN
69.3359375,0.986181966967201,NaN,NaN,1.00001943915045,NaN,NaN,1,NaN,NaN,0.999999999999918,NaN,NaN,0.999999999999924,NaN,NaN
69.3603515625,0.986224717904142,NaN,NaN,1.00001556519463,NaN,NaN,1,NaN,NaN,0.999999999999918,NaN,NaN,0.999999999999924,NaN,NaN
69.384765625,0.986285893853086,NaN,NaN,1.00001966783812,NaN,NaN,1,NaN,NaN,0.999999999999918,NaN,NaN,0.999999999999924,NaN,NaN
69.4091796875,0.987208888903925,NaN,NaN,1.00000723661139,NaN,NaN,1,NaN,NaN,0.999999999999918,NaN,NaN,0.999999999999924,NaN,NaN
69.43359375,0.986334253641898,NaN,NaN,1.00001959686156,NaN,NaN,1,NaN,NaN,0.999999999999918,NaN,NaN,0.999999999999924,NaN,NaN
69.4580078125,0.985451147792748,NaN,NaN,1.00001122797788,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.482421875,0.985710143337862,NaN,NaN,1.00001902771888,NaN,NaN,1,NaN,NaN,0.999999999999918,NaN,NaN,0.999999999999924,NaN,NaN
69.5068359375,0.984366803314696,NaN,NaN,1.00001616460671,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.53125,0.984031154156465,NaN,NaN,1.0000079612354,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.5556640625,0.983895146885579,NaN,NaN,1.00000788691759,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.580078125,0.982229057608944,NaN,NaN,1.00001757632022,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.6044921875,0.980309122228749,NaN,NaN,1.00000772623283,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.62890625,0.980637257966709,NaN,NaN,1.00001016451052,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.6533203125,0.982540950336188,NaN,NaN,1.00000611619761,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.677734375,0.984455329089404,NaN,NaN,1.00000778794704,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.7021484375,0.983430485807873,NaN,NaN,1.00001230853967,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.7265625,0.984715311921689,NaN,NaN,1.0000170216515,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.7509765625,0.98466599394402,NaN,NaN,1.00001969936566,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.775390625,0.984213445389949,NaN,NaN,1.00000957232379,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.7998046875,0.983986666099234,NaN,NaN,1.00000802583582,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.82421875,0.983722837222473,NaN,NaN,1.00001962964371,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.8486328125,0.983173287783923,NaN,NaN,1.00000669607927,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.873046875,0.983124286060498,NaN,NaN,1.0000117971996,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.8974609375,0.983039556538284,NaN,NaN,1.0000060522146,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.921875,0.984014782004867,NaN,NaN,1.00001889090581,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999925,NaN,NaN
69.9462890625,0.983208576175181,NaN,NaN,1.00000579292827,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999925,NaN,NaN
69.970703125,0.983631487600576,NaN,NaN,1.00000579771979,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN
69.9951171875,0.982893231284803,NaN,NaN,1.00001966029578,NaN,NaN,1,NaN,NaN,0.999999999999917,NaN,NaN,0.999999999999924,NaN,NaN


==> Data/RigidBody/StochasticRigidBody_OuterIter=1_Miter=1_Mbatch=1_TDSL_TFSL_M_MDSL_MFSL_tend=100Param=10_10_meanvalues_grid_1_coarse=128.csv <==
t,I1_TDSL,cI1_TDSL,crI1_TDSL,I1_TFSL,cI1_TFSL,crI1_TFSL,I1_M,cI1_M,crI1_M,I1_MDSL,cI1_MDSL,crI1_MDSL,I1_MFSL,cI1_MFSL,crI1_MFSL
0,1,NaN,NaN,1,NaN,NaN,1,NaN,NaN,1,NaN,NaN,1,NaN,NaN
3.125,1.00464519049631,NaN,NaN,1.00001705965304,NaN,NaN,1,NaN,NaN,0.999999999999998,NaN,NaN,0.999999999999999,NaN,NaN
6.25,1.00943453421666,NaN,NaN,1.00001225963138,NaN,NaN,1,NaN,NaN,0.999999999999995,NaN,NaN,0.999999999999997,NaN,NaN
9.375,1.00643842359052,NaN,NaN,1.00001760591248,NaN,NaN,1,NaN,NaN,0.999999999999993,NaN,NaN,0.999999999999993,NaN,NaN
12.5,1.00911640112479,NaN,NaN,1.00001057859998,NaN,NaN,0.999999999999999,NaN,NaN,0.999999999999992,NaN,NaN,0.999999999999991,NaN,NaN
15.625,1.00175913154586,NaN,NaN,1.00001824650006,NaN,NaN,0.999999999999999,NaN,NaN,0.999999999999988,NaN,NaN,0.999999999999987,NaN,NaN
18.75,1.00405299598742,NaN,NaN,1.00001773304277,NaN,NaN,0.999999999999999,NaN,NaN,0.999999999999986,NaN,NaN,0.999999999999983,NaN,NaN
21.875,1.00337721313939,NaN,NaN,1.00000621381168,NaN,NaN,0.999999999999998,NaN,NaN,0.999999999999982,NaN,NaN,0.99999999999998,NaN,NaN
25,1.01529470204436,NaN,NaN,1.00000305788061,NaN,NaN,0.999999999999999,NaN,NaN,0.999999999999981,NaN,NaN,0.999999999999977,NaN,NaN
28.125,1.02025896410305,NaN,NaN,1.00000444824868,NaN,NaN,0.999999999999999,NaN,NaN,0.999999999999978,NaN,NaN,0.999999999999973,NaN,NaN
31.25,1.0242981566441,NaN,NaN,1.00001970185947,NaN,NaN,0.999999999999999,NaN,NaN,0.999999999999974,NaN,NaN,0.999999999999971,NaN,NaN
34.375,1.0109765113278,NaN,NaN,1.00000642955138,NaN,NaN,0.999999999999999,NaN,NaN,0.999999999999972,NaN,NaN,0.99999999999997,NaN,NaN
37.5,1.01627765150151,NaN,NaN,1.0000085991548,NaN,NaN,0.999999999999998,NaN,NaN,0.999999999999969,NaN,NaN,0.999999999999966,NaN,NaN
40.625,1.01093400948345,NaN,NaN,1.00000706286066,NaN,NaN,0.999999999999998,NaN,NaN,0.999999999999965,NaN,NaN,0.999999999999962,NaN,NaN
43.75,0.997513865860494,NaN,NaN,1.0000161794814,NaN,NaN,0.999999999999998,NaN,NaN,0.999999999999961,NaN,NaN,0.999999999999958,NaN,NaN
46.875,0.99771978316399,NaN,NaN,1.00001620102,NaN,NaN,0.999999999999998,NaN,NaN,0.999999999999958,NaN,NaN,0.999999999999955,NaN,NaN
50,1.00147834564696,NaN,NaN,1.00001479746239,NaN,NaN,0.999999999999999,NaN,NaN,0.999999999999954,NaN,NaN,0.999999999999951,NaN,NaN
53.125,0.993927393987996,NaN,NaN,1.00000352474087,NaN,NaN,1,NaN,NaN,0.999999999999949,NaN,NaN,0.999999999999946,NaN,NaN
56.25,0.991451072348201,NaN,NaN,1.00000688902587,NaN,NaN,1,NaN,NaN,0.999999999999943,NaN,NaN,0.999999999999939,NaN,NaN
59.375,0.994525697290424,NaN,NaN,1.00000793406835,NaN,NaN,1,NaN,NaN,0.999999999999938,NaN,NaN,0.999999999999939,NaN,NaN
62.5,0.978554117002954,NaN,NaN,1.00000714672665,NaN,NaN,1,NaN,NaN,0.999999999999932,NaN,NaN,0.999999999999935,NaN,NaN
65.625,0.969014173819054,NaN,NaN,1.00001083355263,NaN,NaN,1,NaN,NaN,0.999999999999925,NaN,NaN,0.999999999999929,NaN,NaN
68.75,0.989263750367832,NaN,NaN,1.0000136351123,NaN,NaN,1,NaN,NaN,0.999999999999919,NaN,NaN,0.999999999999926,NaN,NaN
71.875,0.993615347603404,NaN,NaN,1.0000098588323,NaN,NaN,1,NaN,NaN,0.999999999999914,NaN,NaN,0.999999999999922,NaN,NaN
75,0.999451461179648,NaN,NaN,1.00001334644134,NaN,NaN,1,NaN,NaN,0.999999999999908,NaN,NaN,0.999999999999917,NaN,NaN
78.125,1.00082669832686,NaN,NaN,1.00000452270207,NaN,NaN,1,NaN,NaN,0.9999999999999,NaN,NaN,0.999999999999915,NaN,NaN
81.25,0.991165738298707,NaN,NaN,1.00001017689145,NaN,NaN,1,NaN,NaN,0.999999999999893,NaN,NaN,0.999999999999912,NaN,NaN
84.375,0.985086074589416,NaN,NaN,1.00001894279689,NaN,NaN,1,NaN,NaN,0.999999999999887,NaN,NaN,0.999999999999909,NaN,NaN
87.5,0.992145330915667,NaN,NaN,1.00001135529211,NaN,NaN,1,NaN,NaN,0.999999999999882,NaN,NaN,0.999999999999907,NaN,NaN
90.625,0.983569706957618,NaN,NaN,1.00000609113781,NaN,NaN,1,NaN,NaN,0.999999999999878,NaN,NaN,0.999999999999902,NaN,NaN
93.75,0.975032435294073,NaN,NaN,1.0000103800114,NaN,NaN,1,NaN,NaN,0.999999999999872,NaN,NaN,0.999999999999897,NaN,NaN
96.875,0.967401140859876,NaN,NaN,1.00001321511888,NaN,NaN,1,NaN,NaN,0.999999999999868,NaN,NaN,0.999999999999895,NaN,NaN
100,0.972397220605254,NaN,NaN,1.00000832438523,NaN,NaN,1,NaN,NaN,0.999999999999863,NaN,NaN,0.999999999999893,NaN,NaN


==> Data/RigidBody/StochasticRigidBody_OuterIter=1_Miter=40_Mbatch=25_Nh=17_TDSL_TFSL_M_MDSL_MFSL_tend=1_Strong_Param=0_0.3Endpoint.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
0.00048828125,0.440747,3,8.60764933064181e-06,3.62988597271307e-07,8.43409352142466,0.259857,2.76849365234375,8.03828154733523e-06,3.48546154060173e-07,8.67215590814231,0.429558,3,8.62030492828979e-06,3.66046929240553e-07,8.49266777186208,0.481846,3,8.62030492829426e-06,3.66046929240058e-07,8.4926677718462,0.252434,2,8.40245662728373e-06,3.82620028409321e-07,9.10733718438748
0.0009765625,0.216913,3,1.72476220514562e-05,6.59033013962439e-07,7.64201594859041,0.138824,2.9950439453125,1.61598557252373e-05,6.56391310065712e-07,8.12372735532049,0.216765,3,1.7272048411227e-05,6.61501350858038e-07,7.65979037469643,0.233337,3,1.72720484112308e-05,6.61501350858522e-07,7.65979037470038,0.168901,2.977587890625,1.68342207841227e-05,7.01426030953959e-07,8.3333352930183
0.001953125,0.101687,3,3.52668270633917e-05,1.38835775532508e-06,7.87344862541517,0.067574,3,3.32336468729574e-05,1.38823049184428e-06,8.35436747072075,0.089376,3,3.52981397563e-05,1.39178101942345e-06,7.88586043928871,0.105353,3,3.52981397563011e-05,1.39178101942389e-06,7.88586043929092,0.080868,2.999462890625,3.4512664596101e-05,1.43928719055305e-06,8.3406320977932
0.00390625,0.045549,3,6.98915212384493e-05,2.6842485617186e-06,7.68118511131196,0.033654,3,6.53362798916061e-05,2.58321062739732e-06,7.90743100673287,0.046518,3,6.99964528896524e-05,2.70561192370731e-06,7.73071152040416,0.05054,3,6.99964528896507e-05,2.7056119237076e-06,7.73071152040515,0.04053,3,6.82966828690438e-05,2.60396881004944e-06,7.62546203024954
0.0078125,0.022046,3,0.000141126997292652,4.81791304354987e-06,6.8277695068635,0.016853,3,0.000133488587680059,4.43996250413817e-06,6.65219788642868,0.022937,3,0.000141212555075453,4.83742285729597e-06,6.85126454189746,0.024481,3,0.000141212555075452,4.83742285729681e-06,6.85126454189867,0.019531,3,0.000138110526446022,4.34076476132786e-06,6.28592891943594
0.015625,0.01049,3,0.000284333658557861,1.16516500878952e-05,8.19575856547713,0.00844,3,0.000268192337358135,1.16890939923674e-05,8.71694852098494,0.010768,3,0.000284497092933366,1.1692517140719e-05,8.21977969627802,0.012539,3,0.000284497092933366,1.16925171407188e-05,8.21977969627786,0.010279,3,0.000276512368059335,1.11349937319928e-05,8.05388475759132
0.03125,0.005786,3,0.000564954245068301,2.39911184279491e-05,8.49311909322803,0.004274,3,0.000527533686394255,2.25000143764874e-05,8.53026639124307,0.005779,3,0.000565668074406632,2.41079627484183e-05,8.52371340691511,0.006344,3,0.000565668074406631,2.41079627484177e-05,8.52371340691489,0.005148,3,0.00054447377258632,2.07807891850565e-05,7.63334809915455
0.0625,0.003821,3.86875,0.0011762173307768,4.72341340346119e-05,8.03153172439949,0.002278,3,0.0010943944743453,4.45020832746279e-05,8.13273171929168,0.003303,3.2578125,0.00117745999641653,4.72877613451746e-05,8.03216440288246,0.003697,3.2578125,0.00117745999641653,4.72877613451746e-05,8.03216440288247,0.002714,3,0.00112417531945287,4.31361324707295e-05,7.6742713924237
0.125,0.002087,4,0.00233640609289909,7.53227728765926e-05,6.44774665718574,0.00156,4,0.00212733659861494,7.11436770563009e-05,6.68852095174979,0.002089,3.996875,0.00233449382016536,7.62870768132181e-05,6.53564178703325,0.002135,3.996875,0.00233449382016536,7.62870768132172e-05,6.53564178703317,0.001776,3.74375,0.00212869579715503,7.47464296256529e-05,7.02274413521655


==> Data/RigidBody/StochasticRigidBody_OuterIter=1_Miter=40_Mbatch=25_Nh=17_TDSL_TFSL_M_MDSL_MFSL_tend=1_Strong_Param=100_0.3Endpoint.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
0.00048828125,0.426725,3,8.6447781186768e-06,3.1218115332658e-07,7.22242142113796,0.264328,2.84281005859375,7.95710537952209e-06,2.55388841979704e-07,6.41913936786503,0.41214,3,0.00970658048798815,5.21183840732943e-06,0.107387733791093,0.460359,3,8.6025806887995e-06,3.10464787706061e-07,7.2179453802807,0.24408,2,7.94978823450752e-06,2.52831952811149e-07,6.36072170359671
0.0009765625,0.196336,3,1.74996781142012e-05,7.51730179077517e-07,8.59136007156014,0.135719,3,1.60590044156219e-05,6.35890050361473e-07,7.91942058055468,0.18999,3,0.0377681450142771,2.11213332935237e-05,0.111847342703961,0.204438,3,1.73231331084291e-05,7.51974049656495e-07,8.68173262826916,0.155122,2.9985595703125,1.60323985294181e-05,6.57830652538913e-07,8.20626622188627
0.001953125,0.089832,3,3.43371315851054e-05,1.16827481392165e-06,6.80473155438773,0.065895,3,3.15347662794585e-05,9.71595269844472e-07,6.1620578458345,0.086199,3,0.147788621946945,8.27512945527353e-05,0.111986015516732,0.097445,3,3.35870429223052e-05,1.10014711993312e-06,6.55102101413349,0.076864,3,3.14654093563649e-05,9.68129555377861e-07,6.15361169729722
0.00390625,0.044968,3,6.99737876084312e-05,2.33865107008878e-06,6.68436324520755,0.032925,3,6.47870244694528e-05,2.12541044796989e-06,6.56122260707321,0.043254,3,0.540968657209577,0.000277473718467425,0.102584027658345,0.048005,3,6.62120409679942e-05,2.17395690447487e-06,6.56665123954032,0.038423,3,6.33411206680499e-05,1.90992193824199e-06,6.03059092765745
0.0078125,0.022244,3,0.000151007921422406,4.41014295580512e-06,5.84094253369515,0.017129,3,0.000145009808048271,4.7625482204918e-06,6.56858771774449,0.021098,3,0.624575146198363,0.000863801636259098,0.276604549994296,0.02342,3,0.000131744067244806,4.06525079379278e-06,6.17143660251322,0.020049,3,0.000130310079817703,4.80865232301985e-06,7.38032288790996
0.015625,0.011963,3,0.000388680571841464,1.52123688774041e-05,7.82769707543237,0.008631,3,0.000444255675739032,1.5186114398635e-05,6.83665520913041,0.011863,3.008984375,0.893206642250505,0.000566515509695109,0.126849820164285,0.01236,3,0.000297048910686478,8.23792303698427e-06,5.54650950777532,0.010353,3,0.000321420939405466,9.54765280807192e-06,5.94090280846809
0.03125,0.005734,3,0.100145274106757,0.00020451029114163,0.408427243253869,0.004433,3,0.100242908519336,0.000203298137548144,0.405611011394247,0.007424,3.9234375,0.556017990473546,0.00494594792610814,1.77906039403358,0.006166,3,0.100819020866067,0.000389675053224139,0.773018920193248,0.005307,3,0.100694525264738,0.000394460881041947,0.783480293501281
0.0625,0.003539,3.728125,0.100007272377999,0.000206399166896062,0.412768315719946,0.002464,3,0.100196856942263,0.000202611161390504,0.404426181765872,0.00379,3.940625,0.866073101960414,0.00236312907157088,0.545711226043571,0.004692,3.0796875,0.0999757589021259,0.000206438081599772,0.412976273182123,0.00326,3,0.100447112113331,0.000200802788221974,0.399817941994023
0.125,0.002638,4,0.0996370685033857,0.000207326483558701,0.4161633550101,0.00172,3.990625,0.0999978264846061,0.000197071078017183,0.394150722961005,0.002526,4,0.870515619101625,0.00211390176352955,0.485666590499801,0.002715,3.9875,0.0995027831219461,0.000208166751232017,0.418413927129851,0.001947,3.61875,0.100426628376739,0.000192791676232873,0.383945332725175


==> Data/RigidBody/StochasticRigidBody_OuterIter=1_Miter=40_Mbatch=25_Nh=17_TDSL_TFSL_M_MDSL_MFSL_tend=1_Strong_Param=10_0.3Endpoint.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
0.00048828125,0.435607,3,8.93909135195017e-06,2.99453169097488e-07,6.69985700576062,0.273346,2.84140625,8.2274602862646e-06,2.56162455575924e-07,6.22701165762116,0.421806,3,6.47762605267597e-05,4.91595102820354e-07,1.51782489085572,0.481346,3,8.93247629546241e-06,2.98534370228664e-07,6.68424657069206,0.250412,2,8.21474663600523e-06,2.54603183530123e-07,6.1986862117986
0.0009765625,0.221951,3,1.76989283473542e-05,5.6966864640897e-07,6.43732360772146,0.140934,2.9990478515625,1.63054221507107e-05,6.02072431989689e-07,7.38493522491776,0.213787,3,0.000151067123522026,8.98457513182793e-07,1.1894811951613,0.242709,3,1.7691012735487e-05,5.70311648063353e-07,6.44747315024364,0.168022,2.9945556640625,1.63174650452948e-05,6.02002365861378e-07,7.37862608181249
0.001953125,0.105292,3,3.5190474324974e-05,1.09925131535599e-06,6.24743676487402,0.069955,3,3.24585774836542e-05,1.12495968794793e-06,6.93166352416058,0.098839,3,0.000389258775712647,2.07941700598534e-06,1.06839826651481,0.112576,3,3.51032413114217e-05,1.08585856811739e-06,6.18665700118168,0.08321,3,3.24174611956393e-05,1.10167144686304e-06,6.79677807101833
0.00390625,0.047608,3,7.20842334126376e-05,2.03557492286216e-06,5.64776741457386,0.034768,3,6.6619654444655e-05,1.82982828705461e-06,5.49335868613597,0.051418,3,0.0011310413650003,4.83373641379549e-06,0.854740872150895,0.053352,3,7.14509449202805e-05,2.10782833812727e-06,5.9000712740161,0.041204,3,6.60466209983144e-05,1.9199185732764e-06,5.81382830569151
0.0078125,0.02404,3,0.000147922146105143,4.21270240871999e-06,5.69583733016639,0.016868,3,0.000135324937452495,3.59364078945595e-06,5.31112869084823,0.023629,3,0.00366755379924649,1.84814879647935e-05,1.00783732026456,0.029022,3,0.000145974863921244,4.2884607797127e-06,5.87561538269546,0.020746,3,0.00013426339039286,3.65491987143433e-06,5.44440276793233
0.015625,0.011791,3,0.00030047610410713,9.95224909788558e-06,6.62431984563887,0.008625,3,0.000274243605166857,8.68391545886794e-06,6.33299394790585,0.011036,3,0.0129129628983777,6.91817462625029e-05,1.07150848038438,0.012087,3,0.000284500666708243,1.00917085079237e-05,7.09433030487258,0.00997,3,0.000260279259353381,8.29874903686206e-06,6.37680394317925
0.03125,0.00593,3,0.000673472153696026,2.13281209584254e-05,6.33377960510358,0.00451,3,0.000625501236005943,2.17147070106429e-05,6.94313800218825,0.005302,3.00859375,0.0475732948799555,0.000246143304608377,1.03479611924919,0.006492,3,0.000590742315594035,1.87239480494411e-05,6.33912538688306,0.005442,3,0.00055199396784934,1.73486842555444e-05,6.28582385533587
0.0625,0.003837,3.8015625,0.00172236595330515,5.54422856300677e-05,6.43792168832371,0.002453,3,0.00170898956665974,6.08169356748143e-05,7.11729747931491,0.00429,4,0.173836719591831,0.000867489117907072,0.998050492374615,0.003658,3.1453125,0.00130257545651037,3.99505502013285e-05,6.13408612939123,0.003114,3,0.00125917128756132,4.06982481874947e-05,6.4642910125939
0.125,0.002182,4,0.00626757536107197,0.000119111764121902,3.8008881348825,0.001669,3.959375,0.00637678206590328,0.000142130050787196,4.45773587111177,0.00188,4,0.546811028753352,0.00203478077743302,0.744235456286248,0.002302,4,0.00415665218093689,0.000103723007963212,4.99069941136296,0.002084,3.76875,0.00416735188501596,9.73122290338028e-05,4.67021896488734


==> Data/RigidBody/StochasticRigidBody_OuterIter=1_Miter=40_Mbatch=25_Nh=17_TDSL_TFSL_M_MDSL_MFSL_tend=1_Strong_Param=10_10Endpoint.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
0.00048828125,0.448474,3,0.0560189101191256,0.00187906280988297,6.70867321726572,0.286943,2.99996337890625,0.000259043648182214,9.79850860320831e-06,7.56514098837578,0.426773,3,0.0719140808723038,0.00287604403675883,7.9985560598786,0.485565,3,0.0560187608771601,0.00187908621097412,6.7087746374635,0.256783,2,0.000338384369008078,1.12892029166183e-05,6.67241394731731
0.0009765625,0.214689,3,0.106081635168182,0.00466656436033247,8.7980626485142,0.140022,3,0.00051799493734376,1.79203750149341e-05,6.919131336236,0.212249,3,0.139318070368408,0.00584758034623414,8.39457556477921,0.240863,3,0.106081533632529,0.00466672724127087,8.79837815587516,0.172512,3,0.000662245866313393,2.27690599946833e-05,6.87631623023477
0.001953125,0.111824,3,0.191173419084159,0.0059254003537326,6.19897931639137,0.071434,3,0.00106162479756383,3.53582602561037e-05,6.66115944865686,0.095522,3,0.247190815515967,0.008568110913518,6.93238613710917,0.110142,3,0.191174455836409,0.00592510230949295,6.19863389548563,0.084375,3,0.0013320562630843,4.29142563908216e-05,6.44330987813625
0.00390625,0.050345,3,0.304116494798296,0.012559064731812,8.25937753895375,0.034174,3,0.00210245480062905,6.82104844588328e-05,6.48865168834301,0.045692,3,0.401649667868117,0.0141726761379737,7.05723284333816,0.050906,3,0.304122184735517,0.01255893619525,8.25913848157575,0.041428,3,0.00267065579497644,8.12015264330551e-05,6.08101774746088
0.0078125,0.022793,3,0.450181665824576,0.0133654689426148,5.93781131363219,0.016715,3,0.00416652025062442,0.000159207783606037,7.642242160334,0.022021,3,0.557340376043083,0.0126285603076786,4.53172274987031,0.025147,3,0.450188710086758,0.0133653217808873,5.93765302480005,0.020752,3,0.00493563366810867,0.000186875269562957,7.57249350860223
0.015625,0.016711,4,0.540556955673466,0.016746057776603,6.1958532216978,0.008814,3,0.00808049574737838,0.000283317499256813,7.01237914390913,0.011481,3.438671875,0.602784422212443,0.0167456914691582,5.55611288284301,0.01422,3.41015625,0.540597221627843,0.0167462914265237,6.19547816990158,0.010817,3,0.0089081357632866,0.000327949088739841,7.36291177984576
0.03125,0.007366,4,0.56118224200812,0.0184527079212068,6.57636915066169,0.004576,3,0.0135512152685081,0.000531777802223615,7.84841494562368,0.007111,4,0.592683245210795,0.0182177932429405,6.14756478781886,0.008486,4,0.56135679718751,0.0184615842872402,6.57748668217283,0.005369,3,0.0159537358849763,0.000465566731313032,5.83646030835269
0.0625,0.003745,4,0.560655277578541,0.0165837262340357,5.91583702044525,0.002423,3,0.0211203911549815,0.000690106045452315,6.5349740957761,0.003736,4,0.586916720698851,0.0157600677973073,5.37046134195719,0.004136,4,0.56121519406714,0.0165685980442853,5.9045436472282,0.003159,3,0.0249115512492423,0.000887126750638345,7.12221203539325
0.125,0.00247,4,0.569468467084995,0.0190066580546837,6.67522756860456,0.001836,4,0.0309896968539872,0.000930053247105347,6.00233846421562,0.002084,4,0.582480896405393,0.0221756877054219,7.61421974257784,0.00241,4,0.571059314649078,0.0190561180541945,6.67395402381439,0.001991,4,0.0353936303427085,0.00108677080463355,6.14105303191898


==> Data/RigidBody/StochasticRigidBody_OuterIter=1_Miter=40_Mbatch=25_Nh=17_TDSL_TFSL_M_MDSL_MFSL_tend=1_Strong_Param=1_1Endpoint.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
0.00048828125,0.445589,3,7.68766998907747e-05,3.25414856181417e-06,8.46589035803466,0.281854,2.954931640625,2.78465227732084e-05,8.93155445530728e-07,6.41484362557502,0.43103,3,0.00010927001547466,4.24900622873283e-06,7.77707628259315,0.479801,3,7.70991004890137e-05,3.25391645022058e-06,8.44086747985925,0.260402,2,3.09773974572973e-05,1.16029355371989e-06,7.49122682316593
0.0009765625,0.2167,3,0.000157643928551174,5.88761568722046e-06,7.46951150143312,0.140548,3,5.67438504106471e-05,1.88565404432263e-06,6.64619700875575,0.191597,3,0.000218746747648862,8.2593735398055e-06,7.5515395118593,0.228668,3,0.000158176370332995,5.89037032277989e-06,7.44785116813514,0.160748,2.997216796875,6.3982739748353e-05,2.197923608251e-06,6.87036415413137
0.001953125,0.09568,3,0.000307926839363478,1.07951671117238e-05,7.0115142506179,0.065457,3,0.000111974474469737,4.93184458452041e-06,8.80887292907692,0.090184,3,0.000432888195797553,1.47270930523717e-05,6.804109326769,0.102299,3,0.0003090364002002,1.07641494220077e-05,6.96626637835184,0.081789,3,0.000127626344082748,4.53885108216969e-06,7.11271816926273
0.00390625,0.04646,3,0.000626913437408303,2.04219458073686e-05,6.51507675183806,0.033977,3,0.000226173243272733,7.99866128360475e-06,7.07303938155008,0.043853,3,0.000893156567017084,2.69223457987493e-05,6.02858374286226,0.049137,3,0.000629275973149245,2.04853285456439e-05,6.51076138919591,0.039361,3,0.000257305531283342,9.18010564921769e-06,7.13556805672294
0.0078125,0.022721,3,0.00125277011785136,5.06896098211528e-05,8.0924040410688,0.016419,3,0.000456701685157926,1.43959868665954e-05,6.30432833266962,0.022523,3,0.00179030474110379,6.8800969201721e-05,7.68595062305457,0.025744,3,0.00125919386031802,5.07759806038038e-05,8.06483929185927,0.020919,3,0.000526934024642452,1.44599769375469e-05,5.48834437000292
0.015625,0.011321,3,0.00243608365588158,9.45117331342619e-05,7.75931753460737,0.00821,3,0.000899459905142258,3.44229992403514e-05,7.65414868268242,0.010371,3,0.0035093156217543,0.000131022833128848,7.46714443788614,0.012201,3,0.00245181555816254,9.44854756460009e-05,7.70738853756283,0.010169,3,0.00104774339903606,3.6343742204088e-05,6.93752730630894
0.03125,0.007547,3.8640625,0.00489828274560642,0.000240939535373959,9.83771447616304,0.004427,3,0.00176881137604185,6.99831143858626e-05,7.91301043556909,0.005942,3.09453125,0.00714940106812669,0.000309253924259282,8.65118410094493,0.006634,3.08359375,0.00494066577308742,0.000241711039758557,9.78455337234893,0.00526,3,0.00206438446084408,7.56195125247109e-05,7.32610751136846
0.0625,0.00374,4,0.00927204808820928,0.000462423568248119,9.97457225952389,0.002396,3,0.00363881651169439,0.00014483787656848,7.96071338595952,0.003506,3.996875,0.0140588286500718,0.000596170260741696,8.48108011813132,0.004168,3.996875,0.00938944162241171,0.000461632776072954,9.83301871691881,0.002917,3,0.00405452387011676,0.000136208169982129,6.71882442158152
0.125,0.001997,4,0.017791266420432,0.000914579285527618,10.2812162317719,0.001624,4,0.00697865579825259,0.000275831079664514,7.90499166712248,0.001937,4,0.0286297155014489,0.00137494979062491,9.60505381588811,0.002405,4,0.0181817516354542,0.000915315319729354,10.0685053682561,0.002017,3.896875,0.0078074157711672,0.000277557479100822,7.1100985841139


==> Data/RigidBody/StochasticRigidBody_OuterIter=1_Miter=40_Mbatch=25_Nh=17_TDSL_TFSL_M_MDSL_MFSL_tend=1_Strong_Param=5_5Endpoint.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
0.00048828125,0.435682,3,0.00717888668272233,0.000435581591700306,12.1350736110276,0.282318,2.99888916015625,0.000134934151009186,4.08385697729546e-06,6.05311101267081,0.410054,3,0.00988002790363717,0.000420617735263928,8.51450500679424,0.47331,3,0.00717926799768403,0.000435620273880325,12.1355066845492,0.25352,2,0.000172248032833531,5.27482273446006e-06,6.1246827005077
0.0009765625,0.208901,3,0.0137048153141375,0.000726706924450475,10.605132689396,0.137073,3,0.000265082422883573,8.3918863549867e-06,6.33152984169948,0.205905,3,0.0189563009711692,0.00065211024993644,6.88014239622214,0.23192,3,0.0137055677794315,0.00072663252528341,10.6034647666899,0.166322,3,0.000354947230120309,1.08329473260145e-05,6.10397625717079
0.001953125,0.092163,3,0.0275039016305528,0.00137480964517347,9.99719722416593,0.0668,3,0.000545733764674587,1.60139533914284e-05,5.86877867121791,0.091424,3,0.0379220935427562,0.00158862513224375,8.3783619723031,0.108266,3,0.0275054296731123,0.00137497581369393,9.99785009748842,0.080715,3,0.000705417722043304,2.34744218854101e-05,6.6554670096505
0.00390625,0.05176,3,0.0539756596874705,0.00289261992993948,10.718238356653,0.032842,3,0.00107103230204603,3.64892133187294e-05,6.81383992789437,0.041835,3,0.0734603787207879,0.00352264737603279,9.59060499652977,0.051501,3,0.0539792277455937,0.0028929882126419,10.7188944098151,0.040391,3,0.00138512613757596,4.80701791072166e-05,6.94090997247975
0.0078125,0.022049,3,0.0969310548979732,0.00542228021987823,11.1879112954781,0.017459,3,0.00226225854194928,7.71838090579948e-05,6.82360637626231,0.02142,3,0.133518099803264,0.00603318524614674,9.03725450712149,0.024923,3,0.096938896352544,0.00542262263005813,11.1877127429579,0.020553,3,0.00279875700110565,0.000106733597381214,7.62721431971756
0.015625,0.015115,3.961328125,0.166196924665399,0.00896694639307885,10.7907488795377,0.008097,3,0.00440295406262656,0.000130306792487903,5.91906209487767,0.01014,3.03125,0.238998341965599,0.00854267804673492,7.14873415143988,0.013242,3.03046875,0.166223550610955,0.00896787865253798,10.7901420942779,0.010238,3,0.00518967873173722,0.000176702063275622,6.80974959760068
0.03125,0.007467,4,0.265113635238006,0.0133015824824609,10.0346272046848,0.004601,3,0.00854603283535378,0.000293169442707101,6.86094819327861,0.007405,4,0.373192474602704,0.011560934620874,6.19569546957324,0.00825,4,0.265188631328455,0.0133014965848217,10.0317246016077,0.005433,3,0.00971879487332894,0.000376880244716377,7.75569912995366
0.0625,0.00372,4,0.379139117969463,0.0151647248531994,7.99955696179089,0.002329,3,0.01585703781343,0.000475206024601438,5.99362920354477,0.003878,4,0.506128211417637,0.0160284964916485,6.33376924268006,0.004201,4,0.379438164825702,0.0151685360723148,7.99526114052477,0.002808,3,0.0177470849801726,0.000637333955527744,7.18240720929421
0.125,0.001969,4,0.4745390061684,0.0169331080692566,7.13665593308364,0.001625,4,0.0275691308340779,0.000811187358000696,5.88475104915528,0.002025,4,0.562573265099643,0.0188503554273968,6.70147573545217,0.002286,4,0.476000671588222,0.0169260099623251,7.11175885775531,0.001931,3.996875,0.0317141306689265,0.00119674708375948,7.54709057771556


==> Data/RigidBody/StochasticRigidBody_OuterIter=1_Miter=40_Mbatch=25_TFSL_tend=100_Strong_Param=10_0.3TrajectoryMax.csv <==
h,tTFSL,e1_TFSL,c1_TFSL,cr1_TFSL
0.0003814697265625,79.049367,2.17704856131373e-08,2.41230705643398e-11,0.221612608859609
0.000762939453125,39.028829,8.70818551623742e-08,9.64939878604776e-11,0.221616748243485
0.00152587890625,19.480534,3.4832757025538e-07,3.85959389527342e-10,0.221607143669031
0.0030517578125,9.050827,1.39331384468533e-06,1.54351946637624e-09,0.221560917127732
0.006103515625,4.494116,5.57331804489691e-06,6.17436795260197e-09,0.221568835758634
0.01220703125,2.256731,2.22941868010551e-05,2.46949574813275e-08,0.221537189956251
0.0244140625,1.187779,8.91910421763886e-05,9.89430275899207e-08,0.221867634182917
0.048828125,0.721486,0.00035698599688913,3.9728943850416e-07,0.222579844568832
0.09765625,0.361089,0.00106524973291022,1.56867584315738e-05,2.94517950991985
0.1953125,0.180133,0.00430828641673592,5.56158073031013e-05,2.58180640391302


==> Data/RigidBodyWeak/StochasticRigidBody_OuterIter=12_Miter=20_Mbatch=2500_TDSL_TFSL_M_MDSL_MFSL_tend=1_Weak_Param=0_0.3TrajectoryMax.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
0.00048828125,13.189278,3,6.95099870916431e-07,5.05661891198866e-10,0.145493306028727,12.000733,2.87278849283854,2.27518412131718e-09,4.47611180741922e-12,0.393472490026684,13.240913,3,6.92764364392436e-17,5.10759307620567e-18,14.7455421748926,13.750906,3,6.93115935016901e-17,5.13197305424895e-18,14.8084116811535,11.694718,2,7.46443647633062e-17,7.68905679795915e-18,20.6018413374962
0.0009765625,6.610502,3,1.3948379553072e-06,1.02738541234008e-09,0.147312511597637,6.195501,2.99934895833333,9.10073422839997e-09,1.79044543246217e-11,0.393472743523234,6.574706,3,7.1758525047964e-17,3.78963955013373e-18,10.5622002336327,6.791445,3,7.18867558073082e-17,3.8085641073031e-18,10.5960105294275,7.565902,2.99108479817708,7.21047295944762e-17,5.71942982550651e-18,15.8642293166429
0.001953125,3.293359,3,2.80807908134911e-06,2.14451282047428e-09,0.152738776818491,3.084138,3,3.64029453478095e-08,7.16171755265308e-11,0.39346912642518,3.27592,3,7.14654261694629e-17,3.21152361669667e-18,8.98762881251509,3.369804,3,7.13988127879854e-17,3.22608521807513e-18,9.03680353244753,3.766527,3,6.88134734379749e-17,3.59578156735747e-18,10.4508067612617
0.00390625,1.642263,3,5.68858865263839e-06,4.32883447511295e-09,0.152193619171434,1.544954,3,1.45611638330751e-07,2.86470749937049e-10,0.393472325730369,1.634137,3,6.99155548270861e-17,1.99039273903777e-18,5.69370505307545,1.676696,3,6.98881693258121e-17,1.99014941580968e-18,5.69523979525573,1.859638,3,7.14900361131754e-17,2.71474512439601e-18,7.59475102264131
0.0078125,0.819106,3,1.16688841342398e-05,9.41721663003502e-09,0.161407320900586,0.773243,3,5.82443440580348e-07,1.14591130841102e-09,0.393484149214293,0.815797,3,6.668795145733e-17,1.13369831459233e-18,3.40000941644676,0.837038,3,6.65277092674425e-17,1.14632344183781e-18,3.4461533531226,0.931053,3,6.86297315273995e-17,1.7896567084333e-18,5.21539766688088
0.015625,0.389275,3,2.45097497287486e-05,2.15899015693057e-08,0.176173986338032,0.341569,3,2.32973199113268e-06,4.58307666948843e-09,0.393442394827587,0.360411,3,6.580458400407e-17,7.61462458404e-19,2.31431432909569,0.353878,3,6.52087643141878e-17,7.57415451431701e-19,2.32304801171307,0.385761,3,6.70071405769098e-17,1.03269255748064e-18,3.08233584835734
0.03125,0.173441,3.06692708333333,5.36692705158349e-05,5.4920635815307e-08,0.204663246909991,0.157379,3,9.31833251419262e-06,1.8330467493406e-08,0.393428061629849,0.171149,3,6.47685608849239e-17,6.64880548202952e-19,2.05309656141431,0.174761,3,6.45602090306359e-17,6.16960842070168e-19,1.91127275247018,0.191419,3,6.60743681990539e-17,7.61683933038611e-19,2.30553527426545
0.0625,0.110809,4,0.000125833693850274,1.58917292400235e-07,0.252583052341014,0.079347,3,3.72625498274788e-05,7.33352823701158e-08,0.393613870814796,0.108011,3.85182291666667,6.30195895467978e-17,4.90124026517588e-19,1.55546562598167,0.112015,3.85182291666667,6.29896135251329e-17,4.95654817649737e-19,1.57376681618143,0.095031,3,6.46375545680182e-17,6.51626336434453e-19,2.01624687316642
0.125,0.055861,4,0.000325041647784603,4.7868133909451e-07,0.294535387915409,0.051276,4,0.00014888526168339,2.93341693423832e-07,0.394050680513473,0.05651,4,5.83385192006365e-17,3.97165900713884e-19,1.36159061339202,0.057689,4,5.83031771010193e-17,3.83270742116986e-19,1.31475079463649,0.058277,3.875,6.14397421827562e-17,5.64382885674704e-19,1.83719158194353


==> Data/RigidBodyWeak/StochasticRigidBody_OuterIter=12_Miter=20_Mbatch=2500_TDSL_TFSL_M_MDSL_MFSL_tend=1_Weak_Param=100_0.3TrajectoryMax.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
0.00048828125,13.303284,3,1.72848384430596e-08,7.22165419846837e-11,0.835605634644284,12.981112,2.95226033528646,7.28614430917984e-09,3.87333321368938e-14,0.00106320518763521,13.237369,3,7.38196540931805e-17,5.86037125043032e-18,15.8775364702547,15.592209,3,4.98517005453891e-14,7.4486943378404e-18,0.0298834112230875,14.709384,2,4.98436129407291e-14,9.00220386208742e-18,0.0361217950744954
0.0009765625,6.606058,3,4.90680016190485e-08,3.01152533986695e-10,1.2274905194826,6.531527,3,2.91446560561289e-08,1.54935634439264e-13,0.00106321813605127,6.577861,3,7.02562082584753e-17,4.40249028037647e-18,12.5326725979277,8.613998,3,4.21764360473513e-14,5.49806775606557e-18,0.026071751296828,9.959207,2.9990234375,4.21968961624349e-14,6.44128991903124e-18,0.0305296858528922
0.001953125,3.311663,3,1.55944942204691e-07,1.30770868332988e-09,1.67714151525787,3.259851,3,1.16579842525347e-07,6.19682253786926e-13,0.00106310360412812,3.270887,3,6.83793762353465e-17,3.29150588530194e-18,9.62718897573242,5.151254,3,2.07664507811956e-14,4.11042973304306e-18,0.0395872147470201,5.821787,3,2.07821585866223e-14,4.09658343532598e-18,0.039424041715888
0.00390625,1.649965,3,5.4209820652639e-07,5.95263066327956e-09,2.19614475444304,1.631816,3,4.66339093121017e-07,2.47912140379579e-12,0.00106322692665719,1.634708,3,6.81203241962673e-17,2.30282949292999e-18,6.7610643962736,3.412607,3,3.69305271548844e-15,2.4542798602232e-18,0.132913340225559,3.766639,3,3.68696573271876e-15,3.14782426740978e-18,0.170754191690769
0.0078125,0.82145,3,1.99427506351989e-06,2.8269996914698e-08,2.83511511845326,0.819243,3,1.86568509637342e-06,9.9214061998274e-12,0.00106356707454146,0.816073,3,7.03013573281434e-17,1.80574254481375e-18,5.13714845187168,2.555076,3,6.20740570056455e-15,1.95171448201465e-18,0.0628834194561231,2.734002,3,6.20316816431672e-15,2.35139824122699e-18,0.0758128162558365
0.015625,0.409562,3,7.48364508540762e-06,1.35174523178943e-07,3.61253163762457,0.410942,3,7.4691046782774e-06,3.96936932285893e-11,0.0010628768758331,0.428641,3.15970052083333,6.88726853326216e-17,1.26296003178358e-18,3.66752080504513,2.135931,3,9.63040388176257e-16,1.37502176344584e-18,0.285558483388172,2.221996,3,9.70491464968859e-16,1.65215142140976e-18,0.340477269722876
0.03125,0.205081,3.015234375,2.06231820865156e-05,5.54807612740987e-08,0.538042684599818,0.206689,3,1.13562942609993e-06,9.77564758939619e-09,1.72162632716704,0.26108,3.96263020833333,6.65919171656999e-17,8.80001806766294e-19,2.64296882931481,2.058878,3,2.44692247945248e-15,9.9921105793501e-19,0.0816708388864525,2.101348,3,2.45639804793048e-15,1.13519640327462e-18,0.092427723937578
0.0625,0.134492,3.9984375,4.02215123503319e-05,1.24386078130241e-07,0.618505226988138,0.103481,3,4.5405193378049e-06,3.68480087112026e-08,1.62307462956503,0.130628,3.97890625,6.5305538754501e-17,6.3911865323277e-19,1.95731836968796,1.840986,3.76692708333333,1.1014966716516e-16,7.2450200595751e-19,1.31548650958914,1.813117,3,1.11754679584427e-16,8.59265280707956e-19,1.53777055941324
0.125,0.057812,4,7.58087816811715e-05,2.75103481881884e-07,0.725782622490583,0.054346,4,1.8106482318752e-05,1.64615811852124e-07,1.81830803967527,0.055009,4,6.1571488648345e-17,4.9291066132828e-19,1.60110035391041,1.597648,4,5.87146997688137e-17,2.74342862570872e-19,0.93449464495632,1.589064,3.78385416666667,4.33699372711279e-17,2.50334739177679e-19,1.15441596151135


==> Data/RigidBodyWeak/StochasticRigidBody_OuterIter=12_Miter=20_Mbatch=2500_TDSL_TFSL_M_MDSL_MFSL_tend=1_Weak_Param=10_0.3TrajectoryMax.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
0.00048828125,13.259402,3,1.02035871324683e-07,2.23382825644542e-11,0.0437851556995536,13.005764,2.95491739908854,7.12769699411586e-09,3.72372413835533e-13,0.0104486039219383,13.243133,3,6.89372633052206e-17,3.60226511571821e-18,10.4508503616372,15.628813,3,6.30847059775638e-14,7.54502892302185e-18,0.0239203109726952,14.701673,2,6.31252354092264e-14,9.35258236088199e-18,0.0296318336090198
0.0009765625,6.621624,3,2.18311922206663e-07,7.794610619911e-11,0.0714080160270156,6.524335,3,2.85103167556896e-08,1.48342675621211e-12,0.0104062453526833,6.561759,3,7.06499673578757e-17,4.3701099436058e-18,12.3711591301072,8.607433,3,1.55883752202731e-14,5.2673159825285e-18,0.0675800512638189,9.970864,2.99612223307292,1.55771081219077e-14,5.86030232695548e-18,0.0752424940636258
0.001953125,3.306928,3,4.93419855402824e-07,3.34218248467114e-10,0.135470125414496,3.253143,3,1.1404139176612e-07,5.93369453869607e-12,0.0104062120723063,3.279881,3,6.84974299502983e-17,3.54223302846064e-18,10.3426742610077,5.138043,3,2.29870800172449e-14,3.73044246895525e-18,0.0324568624301709,5.831883,3,2.29825880548873e-14,4.64191003429224e-18,0.0403950157676444
0.00390625,1.649434,3,1.21448234749025e-06,1.39269275878616e-09,0.229347550693377,1.62937,3,4.56041576180308e-07,2.42196003129237e-11,0.0106216632771868,1.632314,3,6.85512757669926e-17,2.0390072745776e-18,5.94885288935608,3.404167,3,2.59229471222255e-15,2.52650653876263e-18,0.19492432915519,3.769756,3,2.60498289605948e-15,3.08762238335336e-18,0.23705509836736
0.0078125,0.821431,3,3.33535484004678e-06,5.74995381127465e-09,0.344788131219886,0.818747,3,1.82419495058706e-06,9.68986512012374e-11,0.0106237166340203,0.81763,3,6.78089066378599e-17,1.49761968893349e-18,4.41717692612765,2.557458,3,1.13449342512932e-15,1.802870676367e-18,0.317828316397955,2.738027,3,1.1269139325402e-15,2.30071936751946e-18,0.408322108918
0.015625,0.409061,3,1.03073997013244e-05,2.35322608234926e-08,0.456609067376496,0.412732,3,7.26505890629733e-06,4.72051826211798e-10,0.0129951272880286,0.409349,3,6.71712685473835e-17,1.26314747436644e-18,3.76097549348915,2.140645,3,7.64567298361385e-16,1.32529859799126e-18,0.346679383445154,2.221273,3,7.60837319072986e-16,1.71356932719407e-18,0.450443027500782
0.03125,0.204185,3.00221354166667,3.42325884420799e-05,9.11981674100562e-08,0.53281490860301,0.20728,3,2.88975250885716e-05,2.41750850542006e-09,0.016731595512144,0.217682,3.31106770833333,6.74760247676432e-17,7.86385080375429e-19,2.33085776194843,1.923494,3,1.29816435379126e-15,9.41312914681825e-19,0.145022147917209,1.964429,3,1.27620580769872e-15,1.11032717350178e-18,0.174004406938714
0.0625,0.135381,4,0.000123317980195808,4.03422613588143e-07,0.65428028086022,0.104013,3,0.000113535252861844,1.69160382431109e-08,0.0297987414775836,0.13593,4,6.49519327211579e-17,6.4100817628508e-19,1.97379246291858,1.851971,3.92734375,5.89559697357818e-16,6.5991925167837e-19,0.223868508867169,1.770818,3,5.6323260870054e-16,8.39543578457377e-19,0.298116112415553
0.125,0.056579,4,0.000464789869846398,1.43787520428688e-06,0.618720543441305,0.053738,4,0.000443367004847508,6.37709420839511e-08,0.0287666612024431,0.057207,4,6.29170789541907e-17,4.62127934234881e-19,1.46900632361318,1.595239,4,4.32678892714478e-16,5.25602473118119e-19,0.242952675514477,1.590648,3.9453125,4.56780354281723e-16,5.74787455783117e-19,0.251669079195386


==> Data/RigidBodyWeak/StochasticRigidBody_OuterIter=12_Miter=20_Mbatch=2500_TDSL_TFSL_M_MDSL_MFSL_tend=1_Weak_Param=10_10TrajectoryMax.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
0.00048828125,13.292735,3,2.98180990159202e-06,2.06220351587292e-07,13.8318912602168,13.150419,3,3.58268914585162e-09,6.71116979553575e-12,0.374644269838849,13.200411,3,7.4691364204682e-17,5.43035676344558e-18,14.5407888080994,15.655717,3,6.1834917926736e-14,8.0850423845015e-18,0.0261504103363763,14.674493,2,6.18332002266798e-14,9.76158324411168e-18,0.0315739221270316
0.0009765625,6.626535,3,5.93094881873767e-06,4.12832486663345e-07,13.9212965506997,6.544964,3,1.43294354000906e-08,2.6010869794087e-11,0.363041097821936,6.571688,3,6.72042051637808e-17,2.60872523003771e-18,7.76357736448214,8.621048,3,1.52838193952694e-14,5.34440397671429e-18,0.0699354505375595,9.971069,3,1.52719864532358e-14,6.68384062974652e-18,0.0875307302060939
0.001953125,3.311397,3,1.15771862989299e-05,8.29235490361762e-07,14.3253372443079,3.255068,3,5.73176295519232e-08,1.04045096163846e-10,0.363047449719087,3.278724,3,8.47318511650504e-17,3.27994036758121e-18,7.74193015373208,5.143059,3,2.25239765727636e-14,4.04870744667968e-18,0.0359502011876131,5.826751,3,2.25295800534061e-14,5.01221290941216e-18,0.0444945080869752
0.00390625,1.653709,3,2.43673608415265e-05,1.60256902004349e-06,13.1534065627034,1.640056,3,2.29250421880853e-07,4.19016967693562e-10,0.365553933777565,1.649764,3,6.60170066761149e-17,1.0986384974605e-18,3.32834992913421,3.419324,3,2.53570442421136e-15,2.59185475199512e-18,0.204428775471433,3.76512,3,2.56784686107163e-15,3.29148743041204e-18,0.256361660838172
0.0078125,0.821179,3,4.96866557815723e-05,3.03941758901506e-06,12.2343415599418,0.826372,3,9.16998822619185e-07,1.67687151705843e-09,0.365730353343061,0.822361,3,6.62420118757723e-17,1.34385153782719e-18,4.05739952568891,2.562035,3,1.11040454608968e-15,1.9109430204777e-18,0.344188616159242,2.730998,3,1.0808324605686e-15,2.23144084392771e-18,0.412911515028668
0.015625,0.537381,4,0.000117339143905796,5.9525921340863e-06,10.1459614173856,0.414813,3,3.66792787714986e-06,6.70557302334981e-09,0.365632763126211,0.541529,4,6.83815966813957e-17,1.2471083940621e-18,3.64749714714221,2.269286,4,7.61883334199354e-16,1.37553096494092e-18,0.361087033459378,2.224778,3,7.65825921196968e-16,1.68510789605119e-18,0.440075962280673
0.03125,0.271571,4,0.000297993517283362,1.20422380079569e-05,8.08221475268262,0.209368,3,1.46694757351196e-05,2.67346473960897e-08,0.364493563080585,0.273681,4,6.69553301690939e-17,9.53903296376268e-19,2.84937224255996,1.995054,4,1.27673482896995e-15,8.94149811362594e-19,0.140068210104988,1.969435,3,1.24081818893747e-15,1.19883727757782e-18,0.193233350101742
0.0625,0.137125,4,0.000851377192271906,6.69752157702382e-06,1.57333826600439,0.105292,3,5.8510814660181e-05,1.10757081949938e-07,0.37858670262307,0.137215,4,6.52431812279512e-17,6.30846975290148e-19,1.93383266547365,1.856649,4,5.80918831557161e-16,7.01591696978451e-19,0.241545516814397,1.786148,3,5.58652013538108e-16,9.16565621882077e-19,0.328134724182661
0.125,0.057368,4,0.000772889946251648,1.78463063869342e-05,4.61807181565371,0.054592,4,0.000233624470444514,4.36497469982479e-07,0.37367444356489,0.057539,4,6.24942690189793e-17,4.83941945015747e-19,1.54875623833211,1.607139,4,4.25467809132367e-16,5.27591174408016e-19,0.248005213594845,1.606436,4,4.49173106116992e-16,5.92014724747209e-19,0.263602035244297


==> Data/RigidBodyWeak/StochasticRigidBody_OuterIter=12_Miter=20_Mbatch=2500_TDSL_TFSL_M_MDSL_MFSL_tend=1_Weak_Param=1_1TrajectoryMax.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
0.00048828125,13.303241,3,3.67839374243749e-06,9.55666822328998e-09,0.519610943931046,13.11423,2.983544921875,3.99720382536347e-09,6.20627501653635e-12,0.310530825431301,13.274151,3,7.38923737012936e-17,6.73512088757236e-18,18.2295426448168,15.71124,3,6.75363744558529e-14,1.48234078210832e-17,0.0438975528091843,14.701486,2,6.76333392994148e-14,1.56723199674162e-17,0.0463449539229
0.0009765625,6.646587,3,7.36280126478415e-06,1.90781879659125e-08,0.518231778363008,6.546256,3,1.59889042639729e-08,2.48247749042789e-11,0.310525030288854,6.581765,3,6.89779714827902e-17,4.52347359087071e-18,13.1157048942772,8.642796,3,3.37760430735301e-14,7.92735998726995e-18,0.0469407264196826,9.972533,2.99901936848958,3.37703981445614e-14,9.17709695241379e-18,0.0543499482187286
0.001953125,3.29856,3,1.47539677048383e-05,3.78429952342648e-08,0.512987367077604,3.258981,3,6.39540570564341e-08,9.89669641571978e-11,0.309493935841686,3.277929,3,7.07119548100839e-17,3.24317380878934e-18,9.17291515274825,5.147278,3,1.68449963237431e-14,4.3080062516665e-18,0.0511487942041798,5.83602,3,1.68434373855793e-14,5.26137207912275e-18,0.0624738520846977
0.00390625,1.6413,3,2.96035456875904e-05,7.54853466684017e-08,0.50997503788909,1.627914,3,2.55799665373916e-07,3.94779861079073e-10,0.308663313145467,1.638655,3,6.69050000586442e-17,1.62156261244431e-18,4.84735852633724,3.431988,3,8.38891937397316e-15,3.02893222611397e-18,0.0722126913154347,3.772504,3,8.37229045351033e-15,3.57432989610562e-18,0.0853847562015
0.0078125,0.818886,3,5.9619596383181e-05,1.52027215872054e-07,0.509990758390782,0.816871,3,1.02317134615571e-06,1.57453742676143e-09,0.307775903357209,0.815864,3,6.39962157341263e-17,6.66074831724553e-19,2.0816069327967,2.552771,3,3.60250329567435e-15,2.00115757063837e-18,0.111098167379401,2.744381,3,3.5960084909803e-15,2.51592384302093e-18,0.139928693123585
0.015625,0.408777,3.00390625,0.000120839519016306,3.04010051608609e-07,0.503163293073994,0.41031,3,4.09268480555047e-06,6.29833878725694e-09,0.30778518681503,0.408815,3,6.51266078103655e-17,8.56469604920917e-19,2.63016801800815,2.138731,3,3.03155611725003e-15,1.41578967115337e-18,0.0934034942053228,2.228566,3,3.03233253321859e-15,1.81174223666522e-18,0.11949495754954
0.03125,0.270299,4,0.000248199051025876,6.01188212576414e-07,0.484440379680369,0.206378,3,1.63674141317485e-05,2.57358646322704e-08,0.314476855355539,0.267563,3.95703125,6.58822996157937e-17,8.5201329729225e-19,2.58647103170637,1.990729,3.943359375,8.25429909608506e-16,9.83110843636547e-19,0.238205771851138,1.974873,3,8.50523170411085e-16,1.19486834556101e-18,0.280972555981865
0.0625,0.135022,4,0.000522791404799373,1.28113552701344e-06,0.490113462177173,0.104051,3,6.54632471901908e-05,1.00561331445954e-07,0.307229890854002,0.135827,4,6.45450359826327e-17,6.9572286084805e-19,2.15577495699359,1.85611,4,5.61831507243464e-16,7.55057099558367e-19,0.268784178111667,1.813742,3,5.58649608054888e-16,8.92642392129206e-19,0.319571473517083
0.125,0.05775,4,0.00115776224128734,2.84965357067943e-06,0.492269218852888,0.054876,4,0.000261787760505455,4.0167682801613e-07,0.306872122088962,0.058117,4,6.08045095754998e-17,4.71800818206735e-19,1.55186127312123,1.596022,4,1.62004298864815e-16,4.66700561781242e-19,0.576158244011391,1.582855,4,1.71790729789715e-16,6.16149955302279e-19,0.717326198050959


==> Data/RigidBodyWeak/StochasticRigidBody_OuterIter=12_Miter=20_Mbatch=2500_TDSL_TFSL_M_MDSL_MFSL_tend=1_Weak_Param=5_5TrajectoryMax.csv <==
h,tTDSL,NewtIterTDSL,e1_TDSL,c1_TDSL,cr1_TDSL,tTFSL,NewtIterTFSL,e1_TFSL,c1_TFSL,cr1_TFSL,tM,NewtIterM,e1_M,c1_M,cr1_M,tMDSL,NewtIterMDSL,e1_MDSL,c1_MDSL,cr1_MDSL,tMFSL,NewtIterMFSL,e1_MFSL,c1_MFSL,cr1_MFSL
0.00048828125,13.282625,3,3.34371316302637e-06,9.69491188805953e-08,5.79888968662894,13.191827,3,3.57787588894357e-09,6.37949142201708e-12,0.356607753876043,13.218832,3,7.00735765709245e-17,6.99112993981977e-18,19.9536837762056,15.650033,3,6.25205309745524e-14,9.2013394740254e-18,0.0294346171748625,14.701192,2,6.25250371847722e-14,1.03645630191557e-17,0.033153320608276
0.0009765625,6.615766,3,6.71111798477803e-06,1.95486362128415e-07,5.82574654690355,6.56902,3,1.43115670367179e-08,2.5515119523359e-11,0.356566397766185,6.579494,3,6.90366282659245e-17,3.13720904285328e-18,9.08853494631563,8.62777,3,3.09672219348892e-14,5.90370080594495e-18,0.0381287079503476,9.964412,3,3.09690943260203e-14,7.63547027561803e-18,0.0493102587711304
0.001953125,3.296854,3,1.35324707199559e-05,3.96910732036692e-07,5.86604974435866,3.26131,3,5.72463177561318e-08,1.02061599588524e-10,0.356570006907008,3.266696,3,6.48627448048463e-17,1.03982397141424e-18,3.20622870506878,5.150301,3,7.66115300828337e-15,3.50691341658468e-18,0.0915505384840362,5.823532,3,7.61604483183002e-15,4.51022422835333e-18,0.118440065097925
0.00390625,1.641238,3,2.7420990808321e-05,7.9409084767107e-07,5.79184649615287,1.63615,3,2.28985095486502e-07,4.0828433591504e-10,0.356603415648165,1.633175,3,6.3383557661704e-17,7.69857783536712e-19,2.42920344624914,3.414656,3,1.13045134364498e-14,2.64463179817248e-18,0.0467889540410513,3.762099,3,1.1259843613054e-14,3.4350914541862e-18,0.0610149052195318
0.0078125,0.821625,3,5.68379870423999e-05,1.61964343059117e-06,5.69915830897724,0.820381,3,9.15497656439403e-07,1.701741130903e-09,0.371763077476679,0.815969,3,6.54309939562836e-17,8.3823279025537e-19,2.56218877193098,2.558994,3,1.29859678565936e-15,1.81251501623088e-18,0.279149777089673,2.739329,3,1.31558597349368e-15,2.1568507203576e-18,0.327892021321852
0.015625,0.539378,4,0.000119566113178496,2.91867257966834e-06,4.88210664724237,0.412782,3,3.66037019410022e-06,6.80935217908788e-09,0.372058115327416,0.521877,3.91614583333333,6.91106431342329e-17,1.15098653646659e-18,3.3308517596372,2.250125,3.88509114583333,5.24764861194645e-16,1.29347274434753e-18,0.492972315792218,2.228451,3,5.17357083100004e-16,1.56535208635101e-18,0.605134108523816
0.03125,0.270924,4,0.000270104332792349,5.75145693735597e-06,4.25869283761366,0.207889,3,1.46262911721876e-05,2.6850989292791e-08,0.367160601094134,0.273533,4,6.77197187215484e-17,8.84978818190645e-19,2.61365178384607,1.994452,4,4.22099577512825e-16,9.77273139216078e-19,0.463053360524335,1.970676,3,4.13815463377413e-16,1.01460029111891e-18,0.490363643174718
0.0625,0.135319,4,0.000656584991048342,1.05766138892441e-05,3.2217044353563,0.10504,3,5.84656283814852e-05,1.04888863221312e-07,0.358805219835894,0.136136,4,6.56746879101888e-17,6.03514166769757e-19,1.83788971359886,1.855355,4,6.20145046426046e-16,7.46318517173753e-19,0.240691599965155,1.845027,3,5.89000144953407e-16,8.34547620433151e-19,0.283377730068018
0.125,0.057522,4,0.00187420445101569,1.05862865097024e-05,1.12968321081143,0.055432,4,0.000233712741378565,4.0861897225488e-07,0.349676247725839,0.057197,4,6.25527407649429e-17,5.01782113682299e-19,1.60434893034621,1.589303,4,3.40553326279765e-16,5.26698277904055e-19,0.309319121124292,1.597493,4,3.15947823459339e-16,6.2026630776922e-19,0.39263844325805

